Multi-Structure Deep Segmentation with Shape Priors and Latent Adversarial Regularization

Automatic segmentation of the musculoskeletal system in pediatric magnetic resonance (MR) images is a challenging but crucial task for morphological evaluation in clinical practice. We propose a deep learning-based regularized segmentation method for multi-structure bone delineation in MR images, designed to overcome the inherent scarcity and heterogeneity of pediatric data. Based on a newly devised shape code discriminator, our adversarial regularization scheme enforces the deep network to follow a learnt shape representation of the anatomy. The novel shape priors based adversarial regularization (SPAR) exploits latent shape codes arising from ground truth and predicted masks to guide the segmentation network towards more consistent and plausible predictions. Our contribution is compared to state-of-the-art regularization methods on two pediatric musculoskeletal imaging datasets from ankle and shoulder joints.

==> CAE_a_tSNE_1.dat <==
x y labels classes
-14.761599 -24.66341 0 calcaneus_gt
-14.987953 -24.367516 0 calcaneus_gt
-17.328535 -20.291393 0 calcaneus_gt
-17.495861 -19.939537 0 calcaneus_gt
-23.19191 -12.976713 0 calcaneus_gt
-26.070768 -10.127845 0 calcaneus_gt
-26.466253 -9.835087 0 calcaneus_gt
-27.665314 -9.127534 0 calcaneus_gt
-28.29054 -8.8502 0 calcaneus_gt
-28.53145 -8.698376 0 calcaneus_gt
-38.836624 -2.2527676 0 calcaneus_gt
-38.859505 -2.2479408 0 calcaneus_gt
-50.219707 -4.634946 0 calcaneus_gt
-50.496567 -4.9008245 0 calcaneus_gt
-50.826904 -5.239182 0 calcaneus_gt
-51.16197 -5.6310787 0 calcaneus_gt
-51.51533 -6.0932603 0 calcaneus_gt
-51.759808 -6.4383197 0 calcaneus_gt
-52.060944 -6.970441 0 calcaneus_gt
-52.23017 -7.307579 0 calcaneus_gt
-52.388355 -7.6678853 0 calcaneus_gt
-52.497032 -7.9967566 0 calcaneus_gt
-52.62405 -8.490039 0 calcaneus_gt
-52.747005 -9.107087 0 calcaneus_gt
-52.807888 -9.506973 0 calcaneus_gt
-52.8144 -9.763045 0 calcaneus_gt
-52.79321 -10.11898 0 calcaneus_gt
-52.79312 -10.491203 0 calcaneus_gt
-52.782833 -10.896091 0 calcaneus_gt
-52.773884 -11.465717 0 calcaneus_gt
-48.043575 -24.505135 0 calcaneus_gt
-47.85429 -24.846945 0 calcaneus_gt
-47.306137 -26.087454 0 calcaneus_gt
-46.960464 -26.45021 0 calcaneus_gt
-40.684986 -29.457518 0 calcaneus_gt
-40.173904 -29.777119 0 calcaneus_gt
-39.26979 -30.104334 0 calcaneus_gt
-38.696907 -30.304464 0 calcaneus_gt
-30.732634 -31.535336 0 calcaneus_gt
-30.530945 -31.469753 0 calcaneus_gt
-27.514322 -31.619547 0 calcaneus_gt
-25.017096 -31.231672 0 calcaneus_gt
-22.346828 -31.734901 0 calcaneus_gt
-21.579845 -31.78488 0 calcaneus_gt
-18.98645 -32.510357 0 calcaneus_gt
-13.947922 -31.631512 0 calcaneus_gt
-12.570719 -31.427416 0 calcaneus_gt
-10.947566 -30.921137 0 calcaneus_gt
-6.0482473 -29.357824 0 calcaneus_gt
-2.598567 -28.982693 0 calcaneus_gt
26.063147 -6.982955 1 talus_gt
26.884094 -6.58009 1 talus_gt
27.088846 -6.4260316 1 talus_gt
44.998844 1.0688818 1 talus_gt
45.077007 1.1298996 1 talus_gt
46.658752 2.3014054 1 talus_gt
48.566814 3.4610941 1 talus_gt
48.907513 3.6861577 1 talus_gt
52.69369 5.0183496 1 talus_gt
53.27594 5.165587 1 talus_gt
53.886642 5.3147583 1 talus_gt
56.69646 6.128417 1 talus_gt
58.001133 6.734331 1 talus_gt
58.156116 7.3358965 1 talus_gt
58.465565 7.4659567 1 talus_gt
56.94629 20.90476 1 talus_gt
56.185772 21.377129 1 talus_gt
55.772545 21.692772 1 talus_gt
55.139206 22.104456 1 talus_gt
54.51808 22.240076 1 talus_gt
52.34769 23.024837 1 talus_gt
50.943417 24.468431 1 talus_gt
49.92464 24.922092 1 talus_gt
49.31505 25.130156 1 talus_gt
48.853172 25.492657 1 talus_gt
47.68051 25.924469 1 talus_gt
45.31294 26.790071 1 talus_gt
44.19796 27.84365 1 talus_gt
42.965633 28.959532 1 talus_gt
37.923622 31.088825 1 talus_gt
37.356262 30.863897 1 talus_gt
36.486244 30.693401 1 talus_gt
35.95511 30.68726 1 talus_gt
35.990105 30.233387 1 talus_gt
35.75342 30.33736 1 talus_gt
35.441616 30.350796 1 talus_gt
35.603912 29.671036 1 talus_gt
35.805084 29.565735 1 talus_gt
36.083504 29.188078 1 talus_gt
36.244236 27.065786 1 talus_gt
36.44513 26.266294 1 talus_gt
37.10958 23.142067 1 talus_gt
37.38026 22.174189 1 talus_gt
38.92717 19.631659 1 talus_gt
39.27151 18.70084 1 talus_gt
39.532024 18.038198 1 talus_gt
40.992737 11.805462 1 talus_gt
39.66013 4.7477093 1 talus_gt
41.96894 -0.58324075 1 talus_gt
35.735294 -2.8948936 1 talus_gt
13.687757 -23.961227 2 tibia_gt
13.0028925 -20.41677 2 tibia_gt
14.239372 -9.505676 2 tibia_gt
13.844447 -8.223258 2 tibia_gt
13.637602 -7.628883 2 tibia_gt
11.954266 -5.793582 2 tibia_gt
9.858941 -2.9929812 2 tibia_gt
8.284351 0.39115772 2 tibia_gt
7.7402205 1.5620762 2 tibia_gt
7.120242 2.8634422 2 tibia_gt
5.951014 5.098132 2 tibia_gt
5.074489 6.7481346 2 tibia_gt
3.8835413 8.636887 2 tibia_gt
3.5672846 10.630871 2 tibia_gt
2.899447 13.659246 2 tibia_gt
1.5853585 16.578417 2 tibia_gt
1.556245 17.45716 2 tibia_gt
3.9234529 33.592487 2 tibia_gt
3.7130208 34.528084 2 tibia_gt
4.6746173 38.042664 2 tibia_gt
4.5308704 38.12126 2 tibia_gt
3.3366141 40.836422 2 tibia_gt
2.8484585 42.22076 2 tibia_gt
2.4069285 42.939526 2 tibia_gt
1.5813088 44.14123 2 tibia_gt
-0.73457754 46.88803 2 tibia_gt
-1.5838889 47.321804 2 tibia_gt
-4.5377846 48.893074 2 tibia_gt
-5.3806496 48.81878 2 tibia_gt
-7.773145 48.435524 2 tibia_gt
-9.00488 48.159138 2 tibia_gt
-9.614985 47.921837 2 tibia_gt
-11.120015 47.38571 2 tibia_gt
-11.313936 47.295193 2 tibia_gt
-13.044181 46.23795 2 tibia_gt
-13.589281 45.755966 2 tibia_gt
-15.473654 44.728783 2 tibia_gt
-15.685447 44.23135 2 tibia_gt
-16.802515 39.992413 2 tibia_gt
-17.870787 38.689342 2 tibia_gt
-18.746723 35.769016 2 tibia_gt
-18.660475 34.78382 2 tibia_gt
-18.367441 31.796602 2 tibia_gt
-17.928005 30.559141 2 tibia_gt
-16.020088 23.736538 2 tibia_gt
-15.378541 21.80468 2 tibia_gt
-15.19656 19.11449 2 tibia_gt
-14.860528 18.62849 2 tibia_gt
-14.295258 16.003628 2 tibia_gt
-13.916183 14.298112 2 tibia_gt
-13.298474 13.512291 2 tibia_gt
-11.657779 13.188808 2 tibia_gt
-10.743821 12.300957 2 tibia_gt
-9.709411 11.883803 2 tibia_gt
-8.664902 10.240626 2 tibia_gt
-7.071536 8.793472 2 tibia_gt
-6.126989 8.069134 2 tibia_gt
-5.218518 7.7348447 2 tibia_gt
7.9733396 -8.645824 2 tibia_gt
8.507622 -9.376841 2 tibia_gt
10.883296 -10.552499 2 tibia_gt
11.450842 -11.074363 2 tibia_gt
12.601343 -18.830444 2 tibia_gt
13.390841 -56.738605 3 calcaneus_pred
13.207884 -55.135548 3 calcaneus_pred
14.918031 -53.427837 3 calcaneus_pred
13.193392 -55.773277 3 calcaneus_pred
14.033829 -52.880817 3 calcaneus_pred
17.475746 -43.625286 3 calcaneus_pred
9.905288 -33.811787 3 calcaneus_pred
8.903472 -32.5416 3 calcaneus_pred
9.274164 -32.845646 3 calcaneus_pred
9.763938 -33.438187 3 calcaneus_pred
8.972696 -32.489826 3 calcaneus_pred
8.428065 -31.901987 3 calcaneus_pred
8.01665 -31.553192 3 calcaneus_pred
8.622762 -31.301695 3 calcaneus_pred
8.532214 -31.117163 3 calcaneus_pred
9.613497 -31.412437 3 calcaneus_pred
10.374396 -31.886902 3 calcaneus_pred
11.24094 -31.80255 3 calcaneus_pred
12.2644615 -31.940346 3 calcaneus_pred
11.689633 -31.624517 3 calcaneus_pred
10.666488 -30.316101 3 calcaneus_pred
10.157339 -29.870977 3 calcaneus_pred
10.880628 -30.310905 3 calcaneus_pred
10.355745 -29.746483 3 calcaneus_pred
10.642155 -30.58309 3 calcaneus_pred
11.254726 -30.754072 3 calcaneus_pred
11.229747 -31.015606 3 calcaneus_pred
10.442254 -31.174501 3 calcaneus_pred
8.644276 -30.355167 3 calcaneus_pred
9.40356 -30.330624 3 calcaneus_pred
9.591611 -30.673355 3 calcaneus_pred
10.184496 -31.370455 3 calcaneus_pred
9.304594 -30.318348 3 calcaneus_pred
9.052702 -29.328867 3 calcaneus_pred
9.155785 -29.54868 3 calcaneus_pred
11.018176 -32.809994 3 calcaneus_pred
11.269565 -33.43294 3 calcaneus_pred
11.355722 -33.63904 3 calcaneus_pred
11.508343 -34.500126 3 calcaneus_pred
11.290753 -34.543873 3 calcaneus_pred
11.029248 -34.911133 3 calcaneus_pred
15.120507 -41.780067 3 calcaneus_pred
15.381983 -42.09382 3 calcaneus_pred
15.772331 -47.43861 3 calcaneus_pred
15.555793 -47.847023 3 calcaneus_pred
16.466585 -54.185883 3 calcaneus_pred
13.95538 -59.30362 3 calcaneus_pred
13.955359 -59.303658 3 calcaneus_pred
12.8063 -57.301098 4 talus_pred
12.277415 -58.837666 5 tibia_pred
14.190491 -54.345085 5 tibia_pred
18.02178 -38.711613 5 tibia_pred
18.026857 -38.346645 5 tibia_pred
16.670954 -49.12784 5 tibia_pred
18.606674 -43.63143 5 tibia_pred
14.48193 -17.985937 5 tibia_pred
18.053719 -38.008316 5 tibia_pred
17.9364 -45.606857 5 tibia_pred
18.8111 -40.661976 5 tibia_pred
18.92369 -44.18124 5 tibia_pred
18.932343 -44.336384 5 tibia_pred
18.484013 -44.872135 5 tibia_pred
15.123891 -51.268692 5 tibia_pred
14.728004 -20.10489 5 tibia_pred
4.704568 -2.800558 5 tibia_pred
4.5985603 -2.801517 5 tibia_pred
16.207096 -23.398268 5 tibia_pred
20.610188 -35.40304 5 tibia_pred
19.938107 -43.20535 5 tibia_pred
19.882282 -43.42256 5 tibia_pred
16.579168 -46.9607 5 tibia_pred
19.53063 -43.7102 5 tibia_pred
15.454319 -21.956497 5 tibia_pred
10.732146 -9.903692 5 tibia_pred
15.785271 -23.206753 5 tibia_pred
14.676939 -19.217236 5 tibia_pred
10.764806 -6.8691335 5 tibia_pred
10.679661 -6.9179177 5 tibia_pred
14.643518 -20.130486 5 tibia_pred
14.616984 -23.16281 5 tibia_pred
14.395892 -22.631935 5 tibia_pred
13.505634 -18.190453 5 tibia_pred
17.729635 -42.892216 5 tibia_pred
17.84029 -42.4234 5 tibia_pred
14.771961 -56.614826 5 tibia_pred
16.05489 -53.015232 5 tibia_pred


==> CAE_a_tSNE_10.dat <==
x y labels classes
-14.761599 -24.66341 0 calcaneus_gt
-14.987953 -24.367516 0 calcaneus_gt
-17.328535 -20.291393 0 calcaneus_gt
-17.495861 -19.939537 0 calcaneus_gt
-23.19191 -12.976713 0 calcaneus_gt
-26.070768 -10.127845 0 calcaneus_gt
-26.466253 -9.835087 0 calcaneus_gt
-27.665314 -9.127534 0 calcaneus_gt
-28.29054 -8.8502 0 calcaneus_gt
-28.53145 -8.698376 0 calcaneus_gt
-38.836624 -2.2527676 0 calcaneus_gt
-38.859505 -2.2479408 0 calcaneus_gt
-50.219707 -4.634946 0 calcaneus_gt
-50.496567 -4.9008245 0 calcaneus_gt
-50.826904 -5.239182 0 calcaneus_gt
-51.16197 -5.6310787 0 calcaneus_gt
-51.51533 -6.0932603 0 calcaneus_gt
-51.759808 -6.4383197 0 calcaneus_gt
-52.060944 -6.970441 0 calcaneus_gt
-52.23017 -7.307579 0 calcaneus_gt
-52.388355 -7.6678853 0 calcaneus_gt
-52.497032 -7.9967566 0 calcaneus_gt
-52.62405 -8.490039 0 calcaneus_gt
-52.747005 -9.107087 0 calcaneus_gt
-52.807888 -9.506973 0 calcaneus_gt
-52.8144 -9.763045 0 calcaneus_gt
-52.79321 -10.11898 0 calcaneus_gt
-52.79312 -10.491203 0 calcaneus_gt
-52.782833 -10.896091 0 calcaneus_gt
-52.773884 -11.465717 0 calcaneus_gt
-48.043575 -24.505135 0 calcaneus_gt
-47.85429 -24.846945 0 calcaneus_gt
-47.306137 -26.087454 0 calcaneus_gt
-46.960464 -26.45021 0 calcaneus_gt
-40.684986 -29.457518 0 calcaneus_gt
-40.173904 -29.777119 0 calcaneus_gt
-39.26979 -30.104334 0 calcaneus_gt
-38.696907 -30.304464 0 calcaneus_gt
-30.732634 -31.535336 0 calcaneus_gt
-30.530945 -31.469753 0 calcaneus_gt
-27.514322 -31.619547 0 calcaneus_gt
-25.017096 -31.231672 0 calcaneus_gt
-22.346828 -31.734901 0 calcaneus_gt
-21.579845 -31.78488 0 calcaneus_gt
-18.98645 -32.510357 0 calcaneus_gt
-13.947922 -31.631512 0 calcaneus_gt
-12.570719 -31.427416 0 calcaneus_gt
-10.947566 -30.921137 0 calcaneus_gt
-6.0482473 -29.357824 0 calcaneus_gt
-2.598567 -28.982693 0 calcaneus_gt
26.063147 -6.982955 1 talus_gt
26.884094 -6.58009 1 talus_gt
27.088846 -6.4260316 1 talus_gt
44.998844 1.0688818 1 talus_gt
45.077007 1.1298996 1 talus_gt
46.658752 2.3014054 1 talus_gt
48.566814 3.4610941 1 talus_gt
48.907513 3.6861577 1 talus_gt
52.69369 5.0183496 1 talus_gt
53.27594 5.165587 1 talus_gt
53.886642 5.3147583 1 talus_gt
56.69646 6.128417 1 talus_gt
58.001133 6.734331 1 talus_gt
58.156116 7.3358965 1 talus_gt
58.465565 7.4659567 1 talus_gt
56.94629 20.90476 1 talus_gt
56.185772 21.377129 1 talus_gt
55.772545 21.692772 1 talus_gt
55.139206 22.104456 1 talus_gt
54.51808 22.240076 1 talus_gt
52.34769 23.024837 1 talus_gt
50.943417 24.468431 1 talus_gt
49.92464 24.922092 1 talus_gt
49.31505 25.130156 1 talus_gt
48.853172 25.492657 1 talus_gt
47.68051 25.924469 1 talus_gt
45.31294 26.790071 1 talus_gt
44.19796 27.84365 1 talus_gt
42.965633 28.959532 1 talus_gt
37.923622 31.088825 1 talus_gt
37.356262 30.863897 1 talus_gt
36.486244 30.693401 1 talus_gt
35.95511 30.68726 1 talus_gt
35.990105 30.233387 1 talus_gt
35.75342 30.33736 1 talus_gt
35.441616 30.350796 1 talus_gt
35.603912 29.671036 1 talus_gt
35.805084 29.565735 1 talus_gt
36.083504 29.188078 1 talus_gt
36.244236 27.065786 1 talus_gt
36.44513 26.266294 1 talus_gt
37.10958 23.142067 1 talus_gt
37.38026 22.174189 1 talus_gt
38.92717 19.631659 1 talus_gt
39.27151 18.70084 1 talus_gt
39.532024 18.038198 1 talus_gt
40.992737 11.805462 1 talus_gt
39.66013 4.7477093 1 talus_gt
41.96894 -0.58324075 1 talus_gt
35.735294 -2.8948936 1 talus_gt
13.687757 -23.961227 2 tibia_gt
13.0028925 -20.41677 2 tibia_gt
14.239372 -9.505676 2 tibia_gt
13.844447 -8.223258 2 tibia_gt
13.637602 -7.628883 2 tibia_gt
11.954266 -5.793582 2 tibia_gt
9.858941 -2.9929812 2 tibia_gt
8.284351 0.39115772 2 tibia_gt
7.7402205 1.5620762 2 tibia_gt
7.120242 2.8634422 2 tibia_gt
5.951014 5.098132 2 tibia_gt
5.074489 6.7481346 2 tibia_gt
3.8835413 8.636887 2 tibia_gt
3.5672846 10.630871 2 tibia_gt
2.899447 13.659246 2 tibia_gt
1.5853585 16.578417 2 tibia_gt
1.556245 17.45716 2 tibia_gt
3.9234529 33.592487 2 tibia_gt
3.7130208 34.528084 2 tibia_gt
4.6746173 38.042664 2 tibia_gt
4.5308704 38.12126 2 tibia_gt
3.3366141 40.836422 2 tibia_gt
2.8484585 42.22076 2 tibia_gt
2.4069285 42.939526 2 tibia_gt
1.5813088 44.14123 2 tibia_gt
-0.73457754 46.88803 2 tibia_gt
-1.5838889 47.321804 2 tibia_gt
-4.5377846 48.893074 2 tibia_gt
-5.3806496 48.81878 2 tibia_gt
-7.773145 48.435524 2 tibia_gt
-9.00488 48.159138 2 tibia_gt
-9.614985 47.921837 2 tibia_gt
-11.120015 47.38571 2 tibia_gt
-11.313936 47.295193 2 tibia_gt
-13.044181 46.23795 2 tibia_gt
-13.589281 45.755966 2 tibia_gt
-15.473654 44.728783 2 tibia_gt
-15.685447 44.23135 2 tibia_gt
-16.802515 39.992413 2 tibia_gt
-17.870787 38.689342 2 tibia_gt
-18.746723 35.769016 2 tibia_gt
-18.660475 34.78382 2 tibia_gt
-18.367441 31.796602 2 tibia_gt
-17.928005 30.559141 2 tibia_gt
-16.020088 23.736538 2 tibia_gt
-15.378541 21.80468 2 tibia_gt
-15.19656 19.11449 2 tibia_gt
-14.860528 18.62849 2 tibia_gt
-14.295258 16.003628 2 tibia_gt
-13.916183 14.298112 2 tibia_gt
-13.298474 13.512291 2 tibia_gt
-11.657779 13.188808 2 tibia_gt
-10.743821 12.300957 2 tibia_gt
-9.709411 11.883803 2 tibia_gt
-8.664902 10.240626 2 tibia_gt
-7.071536 8.793472 2 tibia_gt
-6.126989 8.069134 2 tibia_gt
-5.218518 7.7348447 2 tibia_gt
7.9733396 -8.645824 2 tibia_gt
8.507622 -9.376841 2 tibia_gt
10.883296 -10.552499 2 tibia_gt
11.450842 -11.074363 2 tibia_gt
12.601343 -18.830444 2 tibia_gt
15.224501 -53.853935 3 calcaneus_pred
17.226528 -44.55877 3 calcaneus_pred
-7.156585 -27.977926 3 calcaneus_pred
-9.716304 -27.634457 3 calcaneus_pred
-16.02 -22.207357 3 calcaneus_pred
-17.68455 -21.24163 3 calcaneus_pred
-21.633242 -15.7354 3 calcaneus_pred
-22.218699 -14.540173 3 calcaneus_pred
-24.248236 -12.339272 3 calcaneus_pred
-25.831263 -10.866931 3 calcaneus_pred
-26.625187 -10.363499 3 calcaneus_pred
-28.21785 -10.1865015 3 calcaneus_pred
-29.559917 -9.656804 3 calcaneus_pred
-32.98184 -6.919009 3 calcaneus_pred
-34.694454 -5.998175 3 calcaneus_pred
-38.084934 -5.618096 3 calcaneus_pred
-39.20098 -5.7558565 3 calcaneus_pred
-41.82087 -5.948967 3 calcaneus_pred
-43.03326 -6.739103 3 calcaneus_pred
-44.702972 -6.7738457 3 calcaneus_pred
-45.206596 -7.931033 3 calcaneus_pred
-45.725372 -8.273014 3 calcaneus_pred
-46.013092 -8.720468 3 calcaneus_pred
-46.489483 -9.291296 3 calcaneus_pred
-47.54335 -9.995652 3 calcaneus_pred
-48.74781 -11.324814 3 calcaneus_pred
-49.475838 -12.473467 3 calcaneus_pred
-49.941242 -13.374572 3 calcaneus_pred
-50.41146 -14.959292 3 calcaneus_pred
-48.896637 -20.89708 3 calcaneus_pred
-47.949955 -22.055208 3 calcaneus_pred
-46.683838 -23.48216 3 calcaneus_pred
-45.51906 -24.688911 3 calcaneus_pred
-44.40674 -25.935673 3 calcaneus_pred
-42.968685 -27.274551 3 calcaneus_pred
-40.8973 -27.95563 3 calcaneus_pred
-38.59003 -28.854431 3 calcaneus_pred
-37.453552 -29.43259 3 calcaneus_pred
-35.135906 -30.278833 3 calcaneus_pred
-32.12172 -30.570196 3 calcaneus_pred
-28.481285 -30.730795 3 calcaneus_pred
-26.048586 -30.890598 3 calcaneus_pred
-21.877382 -30.927935 3 calcaneus_pred
-20.318354 -31.173214 3 calcaneus_pred
-19.39522 -31.599371 3 calcaneus_pred
-18.575464 -31.664637 3 calcaneus_pred
-16.84611 -31.226582 3 calcaneus_pred
-13.683577 -31.162361 3 calcaneus_pred
-10.483604 -30.316793 3 calcaneus_pred
-0.17849681 -28.193287 3 calcaneus_pred
11.563688 -20.507263 4 talus_pred
27.017796 -5.696491 4 talus_pred
28.674 -4.53079 4 talus_pred
28.677954 -4.509181 4 talus_pred
45.52686 -0.12696885 4 talus_pred
47.247334 1.8307198 4 talus_pred
48.65713 2.8469815 4 talus_pred
52.03355 4.716038 4 talus_pred
54.762383 5.372524 4 talus_pred
58.734653 5.5691833 4 talus_pred
58.42094 6.3431025 4 talus_pred
59.59086 7.4360147 4 talus_pred
58.990314 8.008419 4 talus_pred
57.11766 10.978073 4 talus_pred
57.31385 20.26795 4 talus_pred
56.721745 21.401205 4 talus_pred
56.381527 22.129593 4 talus_pred
55.332073 22.695995 4 talus_pred
54.601627 22.778954 4 talus_pred
53.76761 22.511648 4 talus_pred
52.9389 23.23373 4 talus_pred
50.125767 26.192122 4 talus_pred
49.43693 26.720238 4 talus_pred
47.829144 26.474957 4 talus_pred
47.248337 26.789389 4 talus_pred
46.107605 27.328215 4 talus_pred
44.34054 28.342344 4 talus_pred
38.746655 33.39358 4 talus_pred
37.23107 33.78384 4 talus_pred
36.8816 33.127132 4 talus_pred
36.261326 32.593792 4 talus_pred
35.175346 32.208443 4 talus_pred
34.847187 31.881948 4 talus_pred
34.098057 31.357832 4 talus_pred
33.496754 31.003765 4 talus_pred
32.934963 30.224209 4 talus_pred
33.768547 28.29076 4 talus_pred
34.87899 26.345 4 talus_pred
35.887554 25.05034 4 talus_pred
37.28022 22.591707 4 talus_pred
37.62455 21.426455 4 talus_pred
37.64293 20.171076 4 talus_pred
38.309822 18.6024 4 talus_pred
40.95673 13.382083 4 talus_pred
41.260128 12.029329 4 talus_pred
41.67682 13.376445 4 talus_pred
36.48139 -3.7233088 4 talus_pred
25.068775 -5.7460704 4 talus_pred
12.103507 -21.012903 4 talus_pred
13.223083 -36.341137 4 talus_pred
15.452127 -55.40383 4 talus_pred
13.092062 -59.201008 4 talus_pred
14.150393 -58.199062 4 talus_pred
13.116983 -58.615147 4 talus_pred
13.045772 -20.556442 5 tibia_pred
13.846559 -8.774427 5 tibia_pred
13.233577 -7.6417403 5 tibia_pred
12.263468 -5.5913396 5 tibia_pred
8.965005 -0.82603544 5 tibia_pred
7.8483233 0.433496 5 tibia_pred
7.07691 1.4679029 5 tibia_pred
5.585802 3.221661 5 tibia_pred
4.40134 4.606828 5 tibia_pred
3.7044125 9.013937 5 tibia_pred
3.3193846 11.512838 5 tibia_pred
2.261402 14.73028 5 tibia_pred
2.59785 16.119825 5 tibia_pred
3.0046017 31.915085 5 tibia_pred
3.3345149 33.36402 5 tibia_pred
3.1819987 36.983513 5 tibia_pred
2.8340135 38.63257 5 tibia_pred
2.4355252 39.764618 5 tibia_pred
2.1447103 41.32205 5 tibia_pred
1.6021336 42.337067 5 tibia_pred
0.57394546 43.60008 5 tibia_pred
-1.4959695 46.585716 5 tibia_pred
-2.5583508 47.617985 5 tibia_pred
-3.5765688 47.844196 5 tibia_pred
-4.895599 48.05984 5 tibia_pred
-5.9396544 48.183147 5 tibia_pred
-7.285403 48.007896 5 tibia_pred
-8.983364 47.36956 5 tibia_pred
-10.549749 46.440502 5 tibia_pred
-11.702939 45.287796 5 tibia_pred
-12.201401 44.78475 5 tibia_pred
-14.3644905 44.95104 5 tibia_pred
-15.099646 44.436676 5 tibia_pred
-15.997236 42.16806 5 tibia_pred
-17.078354 39.25484 5 tibia_pred
-17.618471 37.3144 5 tibia_pred
-17.688763 35.48793 5 tibia_pred
-17.420815 33.464165 5 tibia_pred
-17.169897 31.614538 5 tibia_pred
-16.905663 29.247309 5 tibia_pred
-15.611293 25.784441 5 tibia_pred
-15.468451 23.640934 5 tibia_pred
-14.793671 21.601915 5 tibia_pred
-13.969655 19.592487 5 tibia_pred
-12.86623 16.667463 5 tibia_pred
-12.924685 14.392333 5 tibia_pred
-12.490471 13.47767 5 tibia_pred
-11.620038 12.420937 5 tibia_pred
-10.46819 11.575003 5 tibia_pred
-7.51764 10.363521 5 tibia_pred
-5.7061396 9.012264 5 tibia_pred
-3.7194738 6.88198 5 tibia_pred
3.7409854 -2.9414327 5 tibia_pred
9.025029 -8.956843 5 tibia_pred
10.900249 -10.872518 5 tibia_pred


==> CAE_a_tSNE_2.dat <==
x y labels classes
-14.761599 -24.66341 0 calcaneus_gt
-14.987953 -24.367516 0 calcaneus_gt
-17.328535 -20.291393 0 calcaneus_gt
-17.495861 -19.939537 0 calcaneus_gt
-23.19191 -12.976713 0 calcaneus_gt
-26.070768 -10.127845 0 calcaneus_gt
-26.466253 -9.835087 0 calcaneus_gt
-27.665314 -9.127534 0 calcaneus_gt
-28.29054 -8.8502 0 calcaneus_gt
-28.53145 -8.698376 0 calcaneus_gt
-38.836624 -2.2527676 0 calcaneus_gt
-38.859505 -2.2479408 0 calcaneus_gt
-50.219707 -4.634946 0 calcaneus_gt
-50.496567 -4.9008245 0 calcaneus_gt
-50.826904 -5.239182 0 calcaneus_gt
-51.16197 -5.6310787 0 calcaneus_gt
-51.51533 -6.0932603 0 calcaneus_gt
-51.759808 -6.4383197 0 calcaneus_gt
-52.060944 -6.970441 0 calcaneus_gt
-52.23017 -7.307579 0 calcaneus_gt
-52.388355 -7.6678853 0 calcaneus_gt
-52.497032 -7.9967566 0 calcaneus_gt
-52.62405 -8.490039 0 calcaneus_gt
-52.747005 -9.107087 0 calcaneus_gt
-52.807888 -9.506973 0 calcaneus_gt
-52.8144 -9.763045 0 calcaneus_gt
-52.79321 -10.11898 0 calcaneus_gt
-52.79312 -10.491203 0 calcaneus_gt
-52.782833 -10.896091 0 calcaneus_gt
-52.773884 -11.465717 0 calcaneus_gt
-48.043575 -24.505135 0 calcaneus_gt
-47.85429 -24.846945 0 calcaneus_gt
-47.306137 -26.087454 0 calcaneus_gt
-46.960464 -26.45021 0 calcaneus_gt
-40.684986 -29.457518 0 calcaneus_gt
-40.173904 -29.777119 0 calcaneus_gt
-39.26979 -30.104334 0 calcaneus_gt
-38.696907 -30.304464 0 calcaneus_gt
-30.732634 -31.535336 0 calcaneus_gt
-30.530945 -31.469753 0 calcaneus_gt
-27.514322 -31.619547 0 calcaneus_gt
-25.017096 -31.231672 0 calcaneus_gt
-22.346828 -31.734901 0 calcaneus_gt
-21.579845 -31.78488 0 calcaneus_gt
-18.98645 -32.510357 0 calcaneus_gt
-13.947922 -31.631512 0 calcaneus_gt
-12.570719 -31.427416 0 calcaneus_gt
-10.947566 -30.921137 0 calcaneus_gt
-6.0482473 -29.357824 0 calcaneus_gt
-2.598567 -28.982693 0 calcaneus_gt
26.063147 -6.982955 1 talus_gt
26.884094 -6.58009 1 talus_gt
27.088846 -6.4260316 1 talus_gt
44.998844 1.0688818 1 talus_gt
45.077007 1.1298996 1 talus_gt
46.658752 2.3014054 1 talus_gt
48.566814 3.4610941 1 talus_gt
48.907513 3.6861577 1 talus_gt
52.69369 5.0183496 1 talus_gt
53.27594 5.165587 1 talus_gt
53.886642 5.3147583 1 talus_gt
56.69646 6.128417 1 talus_gt
58.001133 6.734331 1 talus_gt
58.156116 7.3358965 1 talus_gt
58.465565 7.4659567 1 talus_gt
56.94629 20.90476 1 talus_gt
56.185772 21.377129 1 talus_gt
55.772545 21.692772 1 talus_gt
55.139206 22.104456 1 talus_gt
54.51808 22.240076 1 talus_gt
52.34769 23.024837 1 talus_gt
50.943417 24.468431 1 talus_gt
49.92464 24.922092 1 talus_gt
49.31505 25.130156 1 talus_gt
48.853172 25.492657 1 talus_gt
47.68051 25.924469 1 talus_gt
45.31294 26.790071 1 talus_gt
44.19796 27.84365 1 talus_gt
42.965633 28.959532 1 talus_gt
37.923622 31.088825 1 talus_gt
37.356262 30.863897 1 talus_gt
36.486244 30.693401 1 talus_gt
35.95511 30.68726 1 talus_gt
35.990105 30.233387 1 talus_gt
35.75342 30.33736 1 talus_gt
35.441616 30.350796 1 talus_gt
35.603912 29.671036 1 talus_gt
35.805084 29.565735 1 talus_gt
36.083504 29.188078 1 talus_gt
36.244236 27.065786 1 talus_gt
36.44513 26.266294 1 talus_gt
37.10958 23.142067 1 talus_gt
37.38026 22.174189 1 talus_gt
38.92717 19.631659 1 talus_gt
39.27151 18.70084 1 talus_gt
39.532024 18.038198 1 talus_gt
40.992737 11.805462 1 talus_gt
39.66013 4.7477093 1 talus_gt
41.96894 -0.58324075 1 talus_gt
35.735294 -2.8948936 1 talus_gt
13.687757 -23.961227 2 tibia_gt
13.0028925 -20.41677 2 tibia_gt
14.239372 -9.505676 2 tibia_gt
13.844447 -8.223258 2 tibia_gt
13.637602 -7.628883 2 tibia_gt
11.954266 -5.793582 2 tibia_gt
9.858941 -2.9929812 2 tibia_gt
8.284351 0.39115772 2 tibia_gt
7.7402205 1.5620762 2 tibia_gt
7.120242 2.8634422 2 tibia_gt
5.951014 5.098132 2 tibia_gt
5.074489 6.7481346 2 tibia_gt
3.8835413 8.636887 2 tibia_gt
3.5672846 10.630871 2 tibia_gt
2.899447 13.659246 2 tibia_gt
1.5853585 16.578417 2 tibia_gt
1.556245 17.45716 2 tibia_gt
3.9234529 33.592487 2 tibia_gt
3.7130208 34.528084 2 tibia_gt
4.6746173 38.042664 2 tibia_gt
4.5308704 38.12126 2 tibia_gt
3.3366141 40.836422 2 tibia_gt
2.8484585 42.22076 2 tibia_gt
2.4069285 42.939526 2 tibia_gt
1.5813088 44.14123 2 tibia_gt
-0.73457754 46.88803 2 tibia_gt
-1.5838889 47.321804 2 tibia_gt
-4.5377846 48.893074 2 tibia_gt
-5.3806496 48.81878 2 tibia_gt
-7.773145 48.435524 2 tibia_gt
-9.00488 48.159138 2 tibia_gt
-9.614985 47.921837 2 tibia_gt
-11.120015 47.38571 2 tibia_gt
-11.313936 47.295193 2 tibia_gt
-13.044181 46.23795 2 tibia_gt
-13.589281 45.755966 2 tibia_gt
-15.473654 44.728783 2 tibia_gt
-15.685447 44.23135 2 tibia_gt
-16.802515 39.992413 2 tibia_gt
-17.870787 38.689342 2 tibia_gt
-18.746723 35.769016 2 tibia_gt
-18.660475 34.78382 2 tibia_gt
-18.367441 31.796602 2 tibia_gt
-17.928005 30.559141 2 tibia_gt
-16.020088 23.736538 2 tibia_gt
-15.378541 21.80468 2 tibia_gt
-15.19656 19.11449 2 tibia_gt
-14.860528 18.62849 2 tibia_gt
-14.295258 16.003628 2 tibia_gt
-13.916183 14.298112 2 tibia_gt
-13.298474 13.512291 2 tibia_gt
-11.657779 13.188808 2 tibia_gt
-10.743821 12.300957 2 tibia_gt
-9.709411 11.883803 2 tibia_gt
-8.664902 10.240626 2 tibia_gt
-7.071536 8.793472 2 tibia_gt
-6.126989 8.069134 2 tibia_gt
-5.218518 7.7348447 2 tibia_gt
7.9733396 -8.645824 2 tibia_gt
8.507622 -9.376841 2 tibia_gt
10.883296 -10.552499 2 tibia_gt
11.450842 -11.074363 2 tibia_gt
12.601343 -18.830444 2 tibia_gt
14.960485 -51.09159 3 calcaneus_pred
1.5800825 -27.725798 3 calcaneus_pred
-6.287626 -27.589233 3 calcaneus_pred
-9.341817 -26.427164 3 calcaneus_pred
-18.811188 -23.358816 3 calcaneus_pred
-19.430223 -23.261122 3 calcaneus_pred
-19.906954 -23.181675 3 calcaneus_pred
-20.358845 -23.094305 3 calcaneus_pred
-23.728962 -18.65735 3 calcaneus_pred
-27.92218 -15.480951 3 calcaneus_pred
-28.228596 -15.114774 3 calcaneus_pred
-28.710007 -14.081096 3 calcaneus_pred
-28.747026 -13.548992 3 calcaneus_pred
-34.27536 -9.478464 3 calcaneus_pred
-34.871994 -9.443022 3 calcaneus_pred
-38.684727 -11.878365 3 calcaneus_pred
-39.08233 -12.162336 3 calcaneus_pred
-39.302258 -12.36285 3 calcaneus_pred
-39.43569 -12.496194 3 calcaneus_pred
-39.564728 -12.851573 3 calcaneus_pred
-39.697895 -13.6752615 3 calcaneus_pred
-39.812485 -14.277267 3 calcaneus_pred
-39.952023 -14.708639 3 calcaneus_pred
-40.13322 -15.311338 3 calcaneus_pred
-40.119843 -15.496696 3 calcaneus_pred
-40.164413 -15.878927 3 calcaneus_pred
-40.171642 -16.243767 3 calcaneus_pred
-40.12255 -16.911161 3 calcaneus_pred
-39.47393 -20.917444 3 calcaneus_pred
-39.398273 -21.209044 3 calcaneus_pred
-39.203396 -21.528622 3 calcaneus_pred
-36.236755 -24.483751 3 calcaneus_pred
-36.18432 -24.574884 3 calcaneus_pred
-35.72784 -25.083717 3 calcaneus_pred
-35.421722 -25.460094 3 calcaneus_pred
-34.902416 -25.964474 3 calcaneus_pred
-33.95614 -26.50371 3 calcaneus_pred
-27.976566 -28.681137 3 calcaneus_pred
-22.486708 -29.087862 3 calcaneus_pred
-14.497103 -28.18029 3 calcaneus_pred
-13.482347 -28.70858 3 calcaneus_pred
-12.704163 -29.757727 3 calcaneus_pred
-11.387215 -29.906748 3 calcaneus_pred
-5.6773543 -29.404198 3 calcaneus_pred
-4.0796366 -29.433208 3 calcaneus_pred
16.383478 -43.821476 3 calcaneus_pred
15.191552 -50.77882 3 calcaneus_pred
13.140268 -57.807533 3 calcaneus_pred
13.4036045 -55.32918 4 talus_pred
9.210371 -28.14249 4 talus_pred
9.879312 -22.71655 4 talus_pred
9.897616 -22.76246 4 talus_pred
9.92171 -23.267292 4 talus_pred
9.898322 -22.82828 4 talus_pred
20.692606 -9.952744 4 talus_pred
34.383434 -6.753542 4 talus_pred
29.967985 -10.445296 4 talus_pred
20.876171 -10.835245 4 talus_pred
21.068375 -10.935578 4 talus_pred
30.917141 -10.785379 4 talus_pred
31.470163 -10.234151 4 talus_pred
30.823935 -9.8953905 4 talus_pred
30.631132 -10.000457 4 talus_pred
30.597624 -9.90573 4 talus_pred
32.832428 -7.3542514 4 talus_pred
33.350597 -7.2869315 4 talus_pred
32.88096 -7.771286 4 talus_pred
33.441357 -7.9612503 4 talus_pred
33.484264 -7.597301 4 talus_pred
32.693317 -8.759602 4 talus_pred
34.672615 -7.886575 4 talus_pred
34.969456 -8.093165 4 talus_pred
33.589264 -10.238507 4 talus_pred
34.85443 -8.724001 4 talus_pred
34.102146 -10.205169 4 talus_pred
33.989857 -10.695659 4 talus_pred
34.54029 -10.219276 4 talus_pred
34.613594 -9.658176 4 talus_pred
34.101772 -9.083999 4 talus_pred
33.725468 -9.804789 4 talus_pred
33.735497 -9.407163 4 talus_pred
33.542995 -8.936114 4 talus_pred
33.500042 -8.510782 4 talus_pred
32.837784 -9.195379 4 talus_pred
32.511204 -9.5230055 4 talus_pred
34.46732 -9.353554 4 talus_pred
35.12559 -9.103601 4 talus_pred
35.595234 -8.808313 4 talus_pred
36.010822 -9.341581 4 talus_pred
35.80275 -10.329848 4 talus_pred
35.550583 -10.41551 4 talus_pred
32.543396 -10.978428 4 talus_pred
30.710518 -10.769689 4 talus_pred
33.978077 -6.680102 4 talus_pred
43.456356 9.239763 4 talus_pred
43.43576 9.228692 4 talus_pred
31.54806 -9.463274 4 talus_pred
18.972898 -11.9116745 4 talus_pred
16.586163 -47.23121 4 talus_pred
13.104164 -54.88047 5 tibia_pred
17.324135 -20.46993 5 tibia_pred
3.4112048 -6.1557026 5 tibia_pred
-9.575141 -3.8166718 5 tibia_pred
3.4069006 -6.203068 5 tibia_pred
4.874057 -6.3972993 5 tibia_pred
4.104573 -6.4902973 5 tibia_pred
-9.575841 -3.815432 5 tibia_pred
-6.098734 15.760164 5 tibia_pred
-6.0709834 15.776209 5 tibia_pred
7.214513 51.91533 5 tibia_pred
7.230235 51.937206 5 tibia_pred
7.0797124 52.045444 5 tibia_pred
6.2706943 52.535336 5 tibia_pred
6.0917363 52.808414 5 tibia_pred
6.0326505 53.27575 5 tibia_pred
5.877394 53.641758 5 tibia_pred
5.621442 54.043312 5 tibia_pred
5.364666 54.790344 5 tibia_pred
5.1858325 55.080868 5 tibia_pred
4.9154615 55.543335 5 tibia_pred
4.374985 56.388756 5 tibia_pred
4.026009 56.539948 5 tibia_pred
3.786396 56.705475 5 tibia_pred
3.2408795 57.44459 5 tibia_pred
2.9283707 57.552364 5 tibia_pred
2.79416 57.830452 5 tibia_pred
2.6306305 57.341076 5 tibia_pred
2.3740716 56.995956 5 tibia_pred
2.2153957 56.748695 5 tibia_pred
2.0798948 56.936073 5 tibia_pred
1.6973883 57.493034 5 tibia_pred
1.7202606 57.880615 5 tibia_pred
1.6253796 58.189445 5 tibia_pred
1.9197172 58.330574 5 tibia_pred
1.8857973 58.588753 5 tibia_pred
2.1929793 58.570496 5 tibia_pred
2.517269 58.411022 5 tibia_pred
2.870958 58.626892 5 tibia_pred
3.5016122 58.811775 5 tibia_pred
3.8871396 58.968845 5 tibia_pred
4.1417255 58.905113 5 tibia_pred
4.7245483 57.32792 5 tibia_pred
5.028723 57.038788 5 tibia_pred
6.767137 54.541298 5 tibia_pred
6.9483075 54.0776 5 tibia_pred
7.0771613 53.610558 5 tibia_pred
-11.547645 20.996264 5 tibia_pred
-11.7592535 20.815233 5 tibia_pred
-13.750183 16.33958 5 tibia_pred
-13.549608 14.779007 5 tibia_pred
-14.2577915 12.210555 5 tibia_pred
-14.562551 11.963704 5 tibia_pred
-9.092178 20.767918 5 tibia_pred
-9.082373 20.785759 5 tibia_pred
1.0992612 11.675851 5 tibia_pred
3.4513147 -0.38847962 5 tibia_pred
7.705283 -7.3775005 5 tibia_pred
8.809977 -8.083401 5 tibia_pred
13.679397 -17.809305 5 tibia_pred


==> CAE_a_tSNE_3.dat <==
x y labels classes
-14.761599 -24.66341 0 calcaneus_gt
-14.987953 -24.367516 0 calcaneus_gt
-17.328535 -20.291393 0 calcaneus_gt
-17.495861 -19.939537 0 calcaneus_gt
-23.19191 -12.976713 0 calcaneus_gt
-26.070768 -10.127845 0 calcaneus_gt
-26.466253 -9.835087 0 calcaneus_gt
-27.665314 -9.127534 0 calcaneus_gt
-28.29054 -8.8502 0 calcaneus_gt
-28.53145 -8.698376 0 calcaneus_gt
-38.836624 -2.2527676 0 calcaneus_gt
-38.859505 -2.2479408 0 calcaneus_gt
-50.219707 -4.634946 0 calcaneus_gt
-50.496567 -4.9008245 0 calcaneus_gt
-50.826904 -5.239182 0 calcaneus_gt
-51.16197 -5.6310787 0 calcaneus_gt
-51.51533 -6.0932603 0 calcaneus_gt
-51.759808 -6.4383197 0 calcaneus_gt
-52.060944 -6.970441 0 calcaneus_gt
-52.23017 -7.307579 0 calcaneus_gt
-52.388355 -7.6678853 0 calcaneus_gt
-52.497032 -7.9967566 0 calcaneus_gt
-52.62405 -8.490039 0 calcaneus_gt
-52.747005 -9.107087 0 calcaneus_gt
-52.807888 -9.506973 0 calcaneus_gt
-52.8144 -9.763045 0 calcaneus_gt
-52.79321 -10.11898 0 calcaneus_gt
-52.79312 -10.491203 0 calcaneus_gt
-52.782833 -10.896091 0 calcaneus_gt
-52.773884 -11.465717 0 calcaneus_gt
-48.043575 -24.505135 0 calcaneus_gt
-47.85429 -24.846945 0 calcaneus_gt
-47.306137 -26.087454 0 calcaneus_gt
-46.960464 -26.45021 0 calcaneus_gt
-40.684986 -29.457518 0 calcaneus_gt
-40.173904 -29.777119 0 calcaneus_gt
-39.26979 -30.104334 0 calcaneus_gt
-38.696907 -30.304464 0 calcaneus_gt
-30.732634 -31.535336 0 calcaneus_gt
-30.530945 -31.469753 0 calcaneus_gt
-27.514322 -31.619547 0 calcaneus_gt
-25.017096 -31.231672 0 calcaneus_gt
-22.346828 -31.734901 0 calcaneus_gt
-21.579845 -31.78488 0 calcaneus_gt
-18.98645 -32.510357 0 calcaneus_gt
-13.947922 -31.631512 0 calcaneus_gt
-12.570719 -31.427416 0 calcaneus_gt
-10.947566 -30.921137 0 calcaneus_gt
-6.0482473 -29.357824 0 calcaneus_gt
-2.598567 -28.982693 0 calcaneus_gt
26.063147 -6.982955 1 talus_gt
26.884094 -6.58009 1 talus_gt
27.088846 -6.4260316 1 talus_gt
44.998844 1.0688818 1 talus_gt
45.077007 1.1298996 1 talus_gt
46.658752 2.3014054 1 talus_gt
48.566814 3.4610941 1 talus_gt
48.907513 3.6861577 1 talus_gt
52.69369 5.0183496 1 talus_gt
53.27594 5.165587 1 talus_gt
53.886642 5.3147583 1 talus_gt
56.69646 6.128417 1 talus_gt
58.001133 6.734331 1 talus_gt
58.156116 7.3358965 1 talus_gt
58.465565 7.4659567 1 talus_gt
56.94629 20.90476 1 talus_gt
56.185772 21.377129 1 talus_gt
55.772545 21.692772 1 talus_gt
55.139206 22.104456 1 talus_gt
54.51808 22.240076 1 talus_gt
52.34769 23.024837 1 talus_gt
50.943417 24.468431 1 talus_gt
49.92464 24.922092 1 talus_gt
49.31505 25.130156 1 talus_gt
48.853172 25.492657 1 talus_gt
47.68051 25.924469 1 talus_gt
45.31294 26.790071 1 talus_gt
44.19796 27.84365 1 talus_gt
42.965633 28.959532 1 talus_gt
37.923622 31.088825 1 talus_gt
37.356262 30.863897 1 talus_gt
36.486244 30.693401 1 talus_gt
35.95511 30.68726 1 talus_gt
35.990105 30.233387 1 talus_gt
35.75342 30.33736 1 talus_gt
35.441616 30.350796 1 talus_gt
35.603912 29.671036 1 talus_gt
35.805084 29.565735 1 talus_gt
36.083504 29.188078 1 talus_gt
36.244236 27.065786 1 talus_gt
36.44513 26.266294 1 talus_gt
37.10958 23.142067 1 talus_gt
37.38026 22.174189 1 talus_gt
38.92717 19.631659 1 talus_gt
39.27151 18.70084 1 talus_gt
39.532024 18.038198 1 talus_gt
40.992737 11.805462 1 talus_gt
39.66013 4.7477093 1 talus_gt
41.96894 -0.58324075 1 talus_gt
35.735294 -2.8948936 1 talus_gt
13.687757 -23.961227 2 tibia_gt
13.0028925 -20.41677 2 tibia_gt
14.239372 -9.505676 2 tibia_gt
13.844447 -8.223258 2 tibia_gt
13.637602 -7.628883 2 tibia_gt
11.954266 -5.793582 2 tibia_gt
9.858941 -2.9929812 2 tibia_gt
8.284351 0.39115772 2 tibia_gt
7.7402205 1.5620762 2 tibia_gt
7.120242 2.8634422 2 tibia_gt
5.951014 5.098132 2 tibia_gt
5.074489 6.7481346 2 tibia_gt
3.8835413 8.636887 2 tibia_gt
3.5672846 10.630871 2 tibia_gt
2.899447 13.659246 2 tibia_gt
1.5853585 16.578417 2 tibia_gt
1.556245 17.45716 2 tibia_gt
3.9234529 33.592487 2 tibia_gt
3.7130208 34.528084 2 tibia_gt
4.6746173 38.042664 2 tibia_gt
4.5308704 38.12126 2 tibia_gt
3.3366141 40.836422 2 tibia_gt
2.8484585 42.22076 2 tibia_gt
2.4069285 42.939526 2 tibia_gt
1.5813088 44.14123 2 tibia_gt
-0.73457754 46.88803 2 tibia_gt
-1.5838889 47.321804 2 tibia_gt
-4.5377846 48.893074 2 tibia_gt
-5.3806496 48.81878 2 tibia_gt
-7.773145 48.435524 2 tibia_gt
-9.00488 48.159138 2 tibia_gt
-9.614985 47.921837 2 tibia_gt
-11.120015 47.38571 2 tibia_gt
-11.313936 47.295193 2 tibia_gt
-13.044181 46.23795 2 tibia_gt
-13.589281 45.755966 2 tibia_gt
-15.473654 44.728783 2 tibia_gt
-15.685447 44.23135 2 tibia_gt
-16.802515 39.992413 2 tibia_gt
-17.870787 38.689342 2 tibia_gt
-18.746723 35.769016 2 tibia_gt
-18.660475 34.78382 2 tibia_gt
-18.367441 31.796602 2 tibia_gt
-17.928005 30.559141 2 tibia_gt
-16.020088 23.736538 2 tibia_gt
-15.378541 21.80468 2 tibia_gt
-15.19656 19.11449 2 tibia_gt
-14.860528 18.62849 2 tibia_gt
-14.295258 16.003628 2 tibia_gt
-13.916183 14.298112 2 tibia_gt
-13.298474 13.512291 2 tibia_gt
-11.657779 13.188808 2 tibia_gt
-10.743821 12.300957 2 tibia_gt
-9.709411 11.883803 2 tibia_gt
-8.664902 10.240626 2 tibia_gt
-7.071536 8.793472 2 tibia_gt
-6.126989 8.069134 2 tibia_gt
-5.218518 7.7348447 2 tibia_gt
7.9733396 -8.645824 2 tibia_gt
8.507622 -9.376841 2 tibia_gt
10.883296 -10.552499 2 tibia_gt
11.450842 -11.074363 2 tibia_gt
12.601343 -18.830444 2 tibia_gt
15.38197 -48.183636 3 calcaneus_pred
0.5209737 -28.05993 3 calcaneus_pred
5.6888165 -28.833849 3 calcaneus_pred
5.999316 -29.19237 3 calcaneus_pred
6.752451 -29.436726 3 calcaneus_pred
-9.184883 -27.78961 3 calcaneus_pred
-12.386876 -26.376406 3 calcaneus_pred
-15.610784 -23.301655 3 calcaneus_pred
-17.390078 -22.58714 3 calcaneus_pred
-23.701977 -17.304777 3 calcaneus_pred
-23.983603 -17.191498 3 calcaneus_pred
-24.721575 -16.951603 3 calcaneus_pred
-29.6355 -14.200275 3 calcaneus_pred
-29.726622 -13.943224 3 calcaneus_pred
-29.792873 -13.681566 3 calcaneus_pred
-34.345837 -7.8593664 3 calcaneus_pred
-36.494953 -5.7288036 3 calcaneus_pred
-40.06095 -9.22225 3 calcaneus_pred
-40.33851 -9.123353 3 calcaneus_pred
-40.8288 -10.209565 3 calcaneus_pred
-41.005093 -10.68692 3 calcaneus_pred
-41.44077 -11.099123 3 calcaneus_pred
-41.798325 -11.509486 3 calcaneus_pred
-43.072514 -13.905232 3 calcaneus_pred
-43.1066 -13.9887295 3 calcaneus_pred
-43.172432 -14.306003 3 calcaneus_pred
-43.04382 -15.900348 3 calcaneus_pred
-42.9796 -16.559423 3 calcaneus_pred
-42.945107 -16.882765 3 calcaneus_pred
-42.857635 -17.499887 3 calcaneus_pred
-42.766056 -18.0648 3 calcaneus_pred
-42.48123 -20.761274 3 calcaneus_pred
-42.434517 -20.991121 3 calcaneus_pred
-42.34797 -21.43056 3 calcaneus_pred
-39.415863 -25.709055 3 calcaneus_pred
-38.937355 -26.234587 3 calcaneus_pred
-38.445045 -26.81268 3 calcaneus_pred
-37.86192 -27.165306 3 calcaneus_pred
-34.822998 -29.341303 3 calcaneus_pred
-31.984438 -29.991581 3 calcaneus_pred
-29.53215 -29.962515 3 calcaneus_pred
-27.44027 -29.857105 3 calcaneus_pred
-21.357395 -32.87459 3 calcaneus_pred
-18.167894 -32.24115 3 calcaneus_pred
-16.126402 -32.01079 3 calcaneus_pred
-12.744465 -30.88613 3 calcaneus_pred
-6.822719 -30.630571 3 calcaneus_pred
-4.7355423 -29.659878 3 calcaneus_pred
6.5158253 -33.90648 3 calcaneus_pred
13.727626 -55.182365 4 talus_pred
32.229313 -3.123396 4 talus_pred
41.016956 -0.9278803 4 talus_pred
32.622227 -3.1720617 4 talus_pred
19.448778 -10.604985 4 talus_pred
39.86796 -1.3902247 4 talus_pred
40.768044 -0.1398605 4 talus_pred
41.19268 0.8348775 4 talus_pred
41.005157 0.8431929 4 talus_pred
40.826534 0.63573116 4 talus_pred
40.546547 1.0336977 4 talus_pred
40.843075 1.3828621 4 talus_pred
41.070343 1.3906872 4 talus_pred
40.307606 0.39130732 4 talus_pred
39.90529 -0.008658292 4 talus_pred
39.65167 -0.34000567 4 talus_pred
39.15295 0.19791393 4 talus_pred
39.775658 2.9293618 4 talus_pred
39.56972 3.2431233 4 talus_pred
39.107822 3.6224864 4 talus_pred
38.82303 2.0938103 4 talus_pred
37.74304 -5.2172704 4 talus_pred
36.55655 -5.352328 4 talus_pred
35.909252 -4.667255 4 talus_pred
35.891556 -4.491559 4 talus_pred
37.478928 -6.4463243 4 talus_pred
37.55983 -6.4935775 4 talus_pred
37.70109 -5.463178 4 talus_pred
38.4226 1.8573487 4 talus_pred
38.58886 2.6508985 4 talus_pred
38.50572 2.780126 4 talus_pred
38.632214 2.7635753 4 talus_pred
38.12033 2.0317454 4 talus_pred
37.712696 -7.002447 4 talus_pred
18.486021 -10.584246 4 talus_pred
18.310104 -10.843351 4 talus_pred
16.090153 -48.458202 4 talus_pred
13.058743 -18.665833 5 tibia_pred
12.039485 -10.089227 5 tibia_pred
9.5404215 -5.7968006 5 tibia_pred
9.461001 -5.7884765 5 tibia_pred
9.641527 -6.0497613 5 tibia_pred
5.8140035 -0.4728527 5 tibia_pred
3.347499 6.496717 5 tibia_pred
2.0494 9.136038 5 tibia_pred
0.23855366 13.435873 5 tibia_pred
0.1452337 13.837966 5 tibia_pred
-0.5508132 30.00606 5 tibia_pred
-0.732211 30.724165 5 tibia_pred
-0.9116875 31.117432 5 tibia_pred
-2.1272225 33.068295 5 tibia_pred
-2.3271856 33.462303 5 tibia_pred
-2.5325086 33.627308 5 tibia_pred
-3.171141 33.169125 5 tibia_pred
-3.856546 32.744717 5 tibia_pred
-4.2200294 33.01856 5 tibia_pred
-4.6642623 32.95681 5 tibia_pred
-4.72927 32.62652 5 tibia_pred
-4.7483063 31.14202 5 tibia_pred
-4.888639 31.080767 5 tibia_pred
-5.0656776 31.238405 5 tibia_pred
-5.6722527 31.9455 5 tibia_pred
-5.6883774 32.502823 5 tibia_pred
-5.790787 32.961143 5 tibia_pred
-5.9132934 34.02949 5 tibia_pred
-6.2377186 34.186893 5 tibia_pred
-6.5703063 34.02815 5 tibia_pred
-6.682849 33.95693 5 tibia_pred
-14.334958 35.89696 5 tibia_pred
-14.743358 35.7061 5 tibia_pred
-15.479861 33.74469 5 tibia_pred
-14.404193 30.763813 5 tibia_pred
-14.394161 30.418726 5 tibia_pred
-13.894143 27.69421 5 tibia_pred
-11.250186 24.088047 5 tibia_pred
-0.5217641 13.062093 5 tibia_pred
0.7841674 11.687582 5 tibia_pred
5.214725 7.215192 5 tibia_pred
6.0325284 2.3232331 5 tibia_pred
8.268718 -2.1403122 5 tibia_pred
5.635555 0.9444341 5 tibia_pred
2.077598 -2.6449537 5 tibia_pred
2.9281452 -3.5135133 5 tibia_pred
17.324621 -11.5871105 5 tibia_pred
20.373877 -34.785007 5 tibia_pred
12.547174 -59.23665 5 tibia_pred
12.543119 -59.651894 5 tibia_pred


==> CAE_a_tSNE_4.dat <==
x y labels classes
-14.761599 -24.66341 0 calcaneus_gt
-14.987953 -24.367516 0 calcaneus_gt
-17.328535 -20.291393 0 calcaneus_gt
-17.495861 -19.939537 0 calcaneus_gt
-23.19191 -12.976713 0 calcaneus_gt
-26.070768 -10.127845 0 calcaneus_gt
-26.466253 -9.835087 0 calcaneus_gt
-27.665314 -9.127534 0 calcaneus_gt
-28.29054 -8.8502 0 calcaneus_gt
-28.53145 -8.698376 0 calcaneus_gt
-38.836624 -2.2527676 0 calcaneus_gt
-38.859505 -2.2479408 0 calcaneus_gt
-50.219707 -4.634946 0 calcaneus_gt
-50.496567 -4.9008245 0 calcaneus_gt
-50.826904 -5.239182 0 calcaneus_gt
-51.16197 -5.6310787 0 calcaneus_gt
-51.51533 -6.0932603 0 calcaneus_gt
-51.759808 -6.4383197 0 calcaneus_gt
-52.060944 -6.970441 0 calcaneus_gt
-52.23017 -7.307579 0 calcaneus_gt
-52.388355 -7.6678853 0 calcaneus_gt
-52.497032 -7.9967566 0 calcaneus_gt
-52.62405 -8.490039 0 calcaneus_gt
-52.747005 -9.107087 0 calcaneus_gt
-52.807888 -9.506973 0 calcaneus_gt
-52.8144 -9.763045 0 calcaneus_gt
-52.79321 -10.11898 0 calcaneus_gt
-52.79312 -10.491203 0 calcaneus_gt
-52.782833 -10.896091 0 calcaneus_gt
-52.773884 -11.465717 0 calcaneus_gt
-48.043575 -24.505135 0 calcaneus_gt
-47.85429 -24.846945 0 calcaneus_gt
-47.306137 -26.087454 0 calcaneus_gt
-46.960464 -26.45021 0 calcaneus_gt
-40.684986 -29.457518 0 calcaneus_gt
-40.173904 -29.777119 0 calcaneus_gt
-39.26979 -30.104334 0 calcaneus_gt
-38.696907 -30.304464 0 calcaneus_gt
-30.732634 -31.535336 0 calcaneus_gt
-30.530945 -31.469753 0 calcaneus_gt
-27.514322 -31.619547 0 calcaneus_gt
-25.017096 -31.231672 0 calcaneus_gt
-22.346828 -31.734901 0 calcaneus_gt
-21.579845 -31.78488 0 calcaneus_gt
-18.98645 -32.510357 0 calcaneus_gt
-13.947922 -31.631512 0 calcaneus_gt
-12.570719 -31.427416 0 calcaneus_gt
-10.947566 -30.921137 0 calcaneus_gt
-6.0482473 -29.357824 0 calcaneus_gt
-2.598567 -28.982693 0 calcaneus_gt
26.063147 -6.982955 1 talus_gt
26.884094 -6.58009 1 talus_gt
27.088846 -6.4260316 1 talus_gt
44.998844 1.0688818 1 talus_gt
45.077007 1.1298996 1 talus_gt
46.658752 2.3014054 1 talus_gt
48.566814 3.4610941 1 talus_gt
48.907513 3.6861577 1 talus_gt
52.69369 5.0183496 1 talus_gt
53.27594 5.165587 1 talus_gt
53.886642 5.3147583 1 talus_gt
56.69646 6.128417 1 talus_gt
58.001133 6.734331 1 talus_gt
58.156116 7.3358965 1 talus_gt
58.465565 7.4659567 1 talus_gt
56.94629 20.90476 1 talus_gt
56.185772 21.377129 1 talus_gt
55.772545 21.692772 1 talus_gt
55.139206 22.104456 1 talus_gt
54.51808 22.240076 1 talus_gt
52.34769 23.024837 1 talus_gt
50.943417 24.468431 1 talus_gt
49.92464 24.922092 1 talus_gt
49.31505 25.130156 1 talus_gt
48.853172 25.492657 1 talus_gt
47.68051 25.924469 1 talus_gt
45.31294 26.790071 1 talus_gt
44.19796 27.84365 1 talus_gt
42.965633 28.959532 1 talus_gt
37.923622 31.088825 1 talus_gt
37.356262 30.863897 1 talus_gt
36.486244 30.693401 1 talus_gt
35.95511 30.68726 1 talus_gt
35.990105 30.233387 1 talus_gt
35.75342 30.33736 1 talus_gt
35.441616 30.350796 1 talus_gt
35.603912 29.671036 1 talus_gt
35.805084 29.565735 1 talus_gt
36.083504 29.188078 1 talus_gt
36.244236 27.065786 1 talus_gt
36.44513 26.266294 1 talus_gt
37.10958 23.142067 1 talus_gt
37.38026 22.174189 1 talus_gt
38.92717 19.631659 1 talus_gt
39.27151 18.70084 1 talus_gt
39.532024 18.038198 1 talus_gt
40.992737 11.805462 1 talus_gt
39.66013 4.7477093 1 talus_gt
41.96894 -0.58324075 1 talus_gt
35.735294 -2.8948936 1 talus_gt
13.687757 -23.961227 2 tibia_gt
13.0028925 -20.41677 2 tibia_gt
14.239372 -9.505676 2 tibia_gt
13.844447 -8.223258 2 tibia_gt
13.637602 -7.628883 2 tibia_gt
11.954266 -5.793582 2 tibia_gt
9.858941 -2.9929812 2 tibia_gt
8.284351 0.39115772 2 tibia_gt
7.7402205 1.5620762 2 tibia_gt
7.120242 2.8634422 2 tibia_gt
5.951014 5.098132 2 tibia_gt
5.074489 6.7481346 2 tibia_gt
3.8835413 8.636887 2 tibia_gt
3.5672846 10.630871 2 tibia_gt
2.899447 13.659246 2 tibia_gt
1.5853585 16.578417 2 tibia_gt
1.556245 17.45716 2 tibia_gt
3.9234529 33.592487 2 tibia_gt
3.7130208 34.528084 2 tibia_gt
4.6746173 38.042664 2 tibia_gt
4.5308704 38.12126 2 tibia_gt
3.3366141 40.836422 2 tibia_gt
2.8484585 42.22076 2 tibia_gt
2.4069285 42.939526 2 tibia_gt
1.5813088 44.14123 2 tibia_gt
-0.73457754 46.88803 2 tibia_gt
-1.5838889 47.321804 2 tibia_gt
-4.5377846 48.893074 2 tibia_gt
-5.3806496 48.81878 2 tibia_gt
-7.773145 48.435524 2 tibia_gt
-9.00488 48.159138 2 tibia_gt
-9.614985 47.921837 2 tibia_gt
-11.120015 47.38571 2 tibia_gt
-11.313936 47.295193 2 tibia_gt
-13.044181 46.23795 2 tibia_gt
-13.589281 45.755966 2 tibia_gt
-15.473654 44.728783 2 tibia_gt
-15.685447 44.23135 2 tibia_gt
-16.802515 39.992413 2 tibia_gt
-17.870787 38.689342 2 tibia_gt
-18.746723 35.769016 2 tibia_gt
-18.660475 34.78382 2 tibia_gt
-18.367441 31.796602 2 tibia_gt
-17.928005 30.559141 2 tibia_gt
-16.020088 23.736538 2 tibia_gt
-15.378541 21.80468 2 tibia_gt
-15.19656 19.11449 2 tibia_gt
-14.860528 18.62849 2 tibia_gt
-14.295258 16.003628 2 tibia_gt
-13.916183 14.298112 2 tibia_gt
-13.298474 13.512291 2 tibia_gt
-11.657779 13.188808 2 tibia_gt
-10.743821 12.300957 2 tibia_gt
-9.709411 11.883803 2 tibia_gt
-8.664902 10.240626 2 tibia_gt
-7.071536 8.793472 2 tibia_gt
-6.126989 8.069134 2 tibia_gt
-5.218518 7.7348447 2 tibia_gt
7.9733396 -8.645824 2 tibia_gt
8.507622 -9.376841 2 tibia_gt
10.883296 -10.552499 2 tibia_gt
11.450842 -11.074363 2 tibia_gt
12.601343 -18.830444 2 tibia_gt
13.822369 -52.95891 3 calcaneus_pred
2.649497 -28.362085 3 calcaneus_pred
16.029404 -42.206814 3 calcaneus_pred
-3.371593 -28.077349 3 calcaneus_pred
-8.093158 -27.69112 3 calcaneus_pred
-10.529115 -27.152996 3 calcaneus_pred
-11.648615 -26.790142 3 calcaneus_pred
-15.53948 -24.28016 3 calcaneus_pred
-16.56966 -23.499794 3 calcaneus_pred
-16.783106 -23.50349 3 calcaneus_pred
-9.919069 -26.322475 3 calcaneus_pred
-19.098143 -20.659538 3 calcaneus_pred
-20.062872 -19.478907 3 calcaneus_pred
-20.294746 -19.1907 3 calcaneus_pred
-19.753258 -19.792345 3 calcaneus_pred
-19.662338 -19.942375 3 calcaneus_pred
-25.791733 -19.152027 3 calcaneus_pred
-26.574528 -19.12381 3 calcaneus_pred
-26.658573 -19.122765 3 calcaneus_pred
-26.946613 -19.159376 3 calcaneus_pred
-27.17699 -19.1831 3 calcaneus_pred
-45.78817 -16.735434 3 calcaneus_pred
-46.164345 -16.986492 3 calcaneus_pred
-46.454815 -17.383982 3 calcaneus_pred
-47.031845 -16.90748 3 calcaneus_pred
-47.824863 -16.826954 3 calcaneus_pred
-47.841434 -17.306782 3 calcaneus_pred
-47.234127 -18.815239 3 calcaneus_pred
-46.309715 -20.670435 3 calcaneus_pred
-45.636417 -22.020584 3 calcaneus_pred
-43.925247 -23.73831 3 calcaneus_pred
-43.091846 -24.901253 3 calcaneus_pred
-41.99193 -26.274336 3 calcaneus_pred
-39.66346 -28.137293 3 calcaneus_pred
-36.0227 -28.41835 3 calcaneus_pred
-29.540447 -27.987589 3 calcaneus_pred
-30.217863 -28.494404 3 calcaneus_pred
-29.995773 -28.620659 3 calcaneus_pred
-27.887882 -29.417982 3 calcaneus_pred
-22.409676 -29.645039 3 calcaneus_pred
-19.52433 -29.32244 3 calcaneus_pred
-16.027803 -29.041039 3 calcaneus_pred
-15.135037 -29.091253 3 calcaneus_pred
-14.280504 -29.179731 3 calcaneus_pred
-12.554993 -29.229834 3 calcaneus_pred
-7.133674 -30.038315 3 calcaneus_pred
-5.234182 -29.734926 3 calcaneus_pred
6.570442 -33.686897 3 calcaneus_pred
12.046442 -20.383846 4 talus_pred
24.139046 -6.4924655 4 talus_pred
31.498442 -3.0046337 4 talus_pred
31.425331 -2.614296 4 talus_pred
43.70415 0.2609079 4 talus_pred
47.530235 5.3176546 4 talus_pred
47.89805 5.842401 4 talus_pred
47.9328 6.488043 4 talus_pred
46.95469 6.957229 4 talus_pred
46.473442 7.5441957 4 talus_pred
46.096798 7.1937284 4 talus_pred
46.064518 7.134339 4 talus_pred
46.08842 7.5218625 4 talus_pred
46.208324 8.019675 4 talus_pred
46.25929 8.680811 4 talus_pred
46.31524 9.016904 4 talus_pred
46.12767 9.296596 4 talus_pred
46.014545 10.46744 4 talus_pred
46.022297 11.993422 4 talus_pred
46.054924 12.509101 4 talus_pred
46.080326 12.805224 4 talus_pred
46.059982 13.171383 4 talus_pred
46.14535 16.631092 4 talus_pred
45.84763 15.497457 4 talus_pred
45.85507 15.907866 4 talus_pred
45.80021 16.915438 4 talus_pred
45.794025 17.241734 4 talus_pred
44.03951 21.053534 4 talus_pred
45.36998 15.177855 4 talus_pred
45.36154 14.89017 4 talus_pred
45.274094 15.549872 4 talus_pred
45.124863 21.047596 4 talus_pred
45.52337 20.404812 4 talus_pred
46.235497 19.299103 4 talus_pred
46.64524 19.281765 4 talus_pred
46.97237 19.101774 4 talus_pred
44.362366 12.498044 4 talus_pred
41.955173 4.9452977 4 talus_pred
41.617477 3.5719209 4 talus_pred
41.58579 3.1687517 4 talus_pred
24.861946 -5.980912 4 talus_pred
27.42895 -4.631337 4 talus_pred
12.01316 -21.881594 4 talus_pred
12.658252 -58.075325 4 talus_pred
19.839344 -33.01356 5 tibia_pred
17.82718 -22.638498 5 tibia_pred
17.475166 -21.793903 5 tibia_pred
4.162993 -6.596496 5 tibia_pred
17.38772 -21.62581 5 tibia_pred
10.70623 -9.620375 5 tibia_pred
5.7271366 -7.028082 5 tibia_pred
0.8032385 4.952273 5 tibia_pred
0.77893305 4.9867353 5 tibia_pred
1.8701056 4.178469 5 tibia_pred
2.3898103 3.836799 5 tibia_pred
6.4478035 1.6578759 5 tibia_pred
4.702366 3.395509 5 tibia_pred
4.901358 5.9617057 5 tibia_pred
3.4540145 9.497089 5 tibia_pred
2.265314 10.907361 5 tibia_pred
1.0895255 13.333427 5 tibia_pred
1.1460112 15.173633 5 tibia_pred
1.5569937 18.165293 5 tibia_pred
2.0580802 31.397995 5 tibia_pred
2.192658 34.459507 5 tibia_pred
0.52945876 35.812927 5 tibia_pred
-1.0393602 37.052597 5 tibia_pred
-1.3883159 37.58186 5 tibia_pred
-2.0889275 37.83374 5 tibia_pred
-2.6480126 37.969296 5 tibia_pred
-4.2301307 40.053516 5 tibia_pred
-5.3286257 40.099983 5 tibia_pred
-5.585415 40.26702 5 tibia_pred
-6.395828 40.372784 5 tibia_pred
-6.603662 40.362514 5 tibia_pred
-7.8392286 40.154427 5 tibia_pred
-8.446792 40.222427 5 tibia_pred
-9.043019 40.409927 5 tibia_pred
-9.478809 40.48084 5 tibia_pred
-9.724538 40.56593 5 tibia_pred
-10.52847 40.795155 5 tibia_pred
-10.96488 40.876385 5 tibia_pred
-12.633937 41.557716 5 tibia_pred
-16.283092 38.63165 5 tibia_pred
-16.920752 36.83127 5 tibia_pred
-17.278809 34.729927 5 tibia_pred
-16.366795 32.949615 5 tibia_pred
-15.71988 31.601143 5 tibia_pred
-15.602297 27.15826 5 tibia_pred
-15.037397 24.625576 5 tibia_pred
-14.4878235 23.408821 5 tibia_pred
-14.261101 21.002842 5 tibia_pred
-13.301611 18.076591 5 tibia_pred
-12.863458 15.84972 5 tibia_pred
-12.592322 13.9048 5 tibia_pred
-12.857739 12.277838 5 tibia_pred
-10.637824 10.613692 5 tibia_pred
-6.2265325 9.982197 5 tibia_pred
-4.497686 8.389 5 tibia_pred
3.8751578 -3.8638344 5 tibia_pred
16.985043 -51.734695 5 tibia_pred
16.852083 -52.101696 5 tibia_pred
17.977804 -39.477314 5 tibia_pred
14.202104 -23.013575 5 tibia_pred


==> CAE_a_tSNE_5.dat <==
x y labels classes
-14.761599 -24.66341 0 calcaneus_gt
-14.987953 -24.367516 0 calcaneus_gt
-17.328535 -20.291393 0 calcaneus_gt
-17.495861 -19.939537 0 calcaneus_gt
-23.19191 -12.976713 0 calcaneus_gt
-26.070768 -10.127845 0 calcaneus_gt
-26.466253 -9.835087 0 calcaneus_gt
-27.665314 -9.127534 0 calcaneus_gt
-28.29054 -8.8502 0 calcaneus_gt
-28.53145 -8.698376 0 calcaneus_gt
-38.836624 -2.2527676 0 calcaneus_gt
-38.859505 -2.2479408 0 calcaneus_gt
-50.219707 -4.634946 0 calcaneus_gt
-50.496567 -4.9008245 0 calcaneus_gt
-50.826904 -5.239182 0 calcaneus_gt
-51.16197 -5.6310787 0 calcaneus_gt
-51.51533 -6.0932603 0 calcaneus_gt
-51.759808 -6.4383197 0 calcaneus_gt
-52.060944 -6.970441 0 calcaneus_gt
-52.23017 -7.307579 0 calcaneus_gt
-52.388355 -7.6678853 0 calcaneus_gt
-52.497032 -7.9967566 0 calcaneus_gt
-52.62405 -8.490039 0 calcaneus_gt
-52.747005 -9.107087 0 calcaneus_gt
-52.807888 -9.506973 0 calcaneus_gt
-52.8144 -9.763045 0 calcaneus_gt
-52.79321 -10.11898 0 calcaneus_gt
-52.79312 -10.491203 0 calcaneus_gt
-52.782833 -10.896091 0 calcaneus_gt
-52.773884 -11.465717 0 calcaneus_gt
-48.043575 -24.505135 0 calcaneus_gt
-47.85429 -24.846945 0 calcaneus_gt
-47.306137 -26.087454 0 calcaneus_gt
-46.960464 -26.45021 0 calcaneus_gt
-40.684986 -29.457518 0 calcaneus_gt
-40.173904 -29.777119 0 calcaneus_gt
-39.26979 -30.104334 0 calcaneus_gt
-38.696907 -30.304464 0 calcaneus_gt
-30.732634 -31.535336 0 calcaneus_gt
-30.530945 -31.469753 0 calcaneus_gt
-27.514322 -31.619547 0 calcaneus_gt
-25.017096 -31.231672 0 calcaneus_gt
-22.346828 -31.734901 0 calcaneus_gt
-21.579845 -31.78488 0 calcaneus_gt
-18.98645 -32.510357 0 calcaneus_gt
-13.947922 -31.631512 0 calcaneus_gt
-12.570719 -31.427416 0 calcaneus_gt
-10.947566 -30.921137 0 calcaneus_gt
-6.0482473 -29.357824 0 calcaneus_gt
-2.598567 -28.982693 0 calcaneus_gt
26.063147 -6.982955 1 talus_gt
26.884094 -6.58009 1 talus_gt
27.088846 -6.4260316 1 talus_gt
44.998844 1.0688818 1 talus_gt
45.077007 1.1298996 1 talus_gt
46.658752 2.3014054 1 talus_gt
48.566814 3.4610941 1 talus_gt
48.907513 3.6861577 1 talus_gt
52.69369 5.0183496 1 talus_gt
53.27594 5.165587 1 talus_gt
53.886642 5.3147583 1 talus_gt
56.69646 6.128417 1 talus_gt
58.001133 6.734331 1 talus_gt
58.156116 7.3358965 1 talus_gt
58.465565 7.4659567 1 talus_gt
56.94629 20.90476 1 talus_gt
56.185772 21.377129 1 talus_gt
55.772545 21.692772 1 talus_gt
55.139206 22.104456 1 talus_gt
54.51808 22.240076 1 talus_gt
52.34769 23.024837 1 talus_gt
50.943417 24.468431 1 talus_gt
49.92464 24.922092 1 talus_gt
49.31505 25.130156 1 talus_gt
48.853172 25.492657 1 talus_gt
47.68051 25.924469 1 talus_gt
45.31294 26.790071 1 talus_gt
44.19796 27.84365 1 talus_gt
42.965633 28.959532 1 talus_gt
37.923622 31.088825 1 talus_gt
37.356262 30.863897 1 talus_gt
36.486244 30.693401 1 talus_gt
35.95511 30.68726 1 talus_gt
35.990105 30.233387 1 talus_gt
35.75342 30.33736 1 talus_gt
35.441616 30.350796 1 talus_gt
35.603912 29.671036 1 talus_gt
35.805084 29.565735 1 talus_gt
36.083504 29.188078 1 talus_gt
36.244236 27.065786 1 talus_gt
36.44513 26.266294 1 talus_gt
37.10958 23.142067 1 talus_gt
37.38026 22.174189 1 talus_gt
38.92717 19.631659 1 talus_gt
39.27151 18.70084 1 talus_gt
39.532024 18.038198 1 talus_gt
40.992737 11.805462 1 talus_gt
39.66013 4.7477093 1 talus_gt
41.96894 -0.58324075 1 talus_gt
35.735294 -2.8948936 1 talus_gt
13.687757 -23.961227 2 tibia_gt
13.0028925 -20.41677 2 tibia_gt
14.239372 -9.505676 2 tibia_gt
13.844447 -8.223258 2 tibia_gt
13.637602 -7.628883 2 tibia_gt
11.954266 -5.793582 2 tibia_gt
9.858941 -2.9929812 2 tibia_gt
8.284351 0.39115772 2 tibia_gt
7.7402205 1.5620762 2 tibia_gt
7.120242 2.8634422 2 tibia_gt
5.951014 5.098132 2 tibia_gt
5.074489 6.7481346 2 tibia_gt
3.8835413 8.636887 2 tibia_gt
3.5672846 10.630871 2 tibia_gt
2.899447 13.659246 2 tibia_gt
1.5853585 16.578417 2 tibia_gt
1.556245 17.45716 2 tibia_gt
3.9234529 33.592487 2 tibia_gt
3.7130208 34.528084 2 tibia_gt
4.6746173 38.042664 2 tibia_gt
4.5308704 38.12126 2 tibia_gt
3.3366141 40.836422 2 tibia_gt
2.8484585 42.22076 2 tibia_gt
2.4069285 42.939526 2 tibia_gt
1.5813088 44.14123 2 tibia_gt
-0.73457754 46.88803 2 tibia_gt
-1.5838889 47.321804 2 tibia_gt
-4.5377846 48.893074 2 tibia_gt
-5.3806496 48.81878 2 tibia_gt
-7.773145 48.435524 2 tibia_gt
-9.00488 48.159138 2 tibia_gt
-9.614985 47.921837 2 tibia_gt
-11.120015 47.38571 2 tibia_gt
-11.313936 47.295193 2 tibia_gt
-13.044181 46.23795 2 tibia_gt
-13.589281 45.755966 2 tibia_gt
-15.473654 44.728783 2 tibia_gt
-15.685447 44.23135 2 tibia_gt
-16.802515 39.992413 2 tibia_gt
-17.870787 38.689342 2 tibia_gt
-18.746723 35.769016 2 tibia_gt
-18.660475 34.78382 2 tibia_gt
-18.367441 31.796602 2 tibia_gt
-17.928005 30.559141 2 tibia_gt
-16.020088 23.736538 2 tibia_gt
-15.378541 21.80468 2 tibia_gt
-15.19656 19.11449 2 tibia_gt
-14.860528 18.62849 2 tibia_gt
-14.295258 16.003628 2 tibia_gt
-13.916183 14.298112 2 tibia_gt
-13.298474 13.512291 2 tibia_gt
-11.657779 13.188808 2 tibia_gt
-10.743821 12.300957 2 tibia_gt
-9.709411 11.883803 2 tibia_gt
-8.664902 10.240626 2 tibia_gt
-7.071536 8.793472 2 tibia_gt
-6.126989 8.069134 2 tibia_gt
-5.218518 7.7348447 2 tibia_gt
7.9733396 -8.645824 2 tibia_gt
8.507622 -9.376841 2 tibia_gt
10.883296 -10.552499 2 tibia_gt
11.450842 -11.074363 2 tibia_gt
12.601343 -18.830444 2 tibia_gt
15.972299 -50.47747 3 calcaneus_pred
14.201318 -57.58197 3 calcaneus_pred
-2.1125374 -28.182259 3 calcaneus_pred
-11.5539875 -26.53037 3 calcaneus_pred
-13.163419 -25.215416 3 calcaneus_pred
-16.00477 -23.300468 3 calcaneus_pred
-18.643595 -21.863913 3 calcaneus_pred
-23.384865 -15.384973 3 calcaneus_pred
-24.858685 -13.327816 3 calcaneus_pred
-25.467089 -12.688626 3 calcaneus_pred
-27.501772 -11.607031 3 calcaneus_pred
-28.982359 -11.040838 3 calcaneus_pred
-33.03958 -8.039848 3 calcaneus_pred
-34.95197 -7.1609344 3 calcaneus_pred
-35.8965 -6.823963 3 calcaneus_pred
-37.37865 -6.667588 3 calcaneus_pred
-40.490253 -6.4774637 3 calcaneus_pred
-41.07863 -6.771468 3 calcaneus_pred
-42.19425 -8.046126 3 calcaneus_pred
-43.702183 -8.8045845 3 calcaneus_pred
-44.162403 -9.063668 3 calcaneus_pred
-44.536037 -10.036199 3 calcaneus_pred
-47.191795 -14.511176 3 calcaneus_pred
-47.629288 -15.18282 3 calcaneus_pred
-48.461277 -14.830875 3 calcaneus_pred
-48.181934 -16.425232 3 calcaneus_pred
-47.61016 -18.994152 3 calcaneus_pred
-46.633022 -20.216711 3 calcaneus_pred
-45.05224 -22.351095 3 calcaneus_pred
-44.13048 -23.994314 3 calcaneus_pred
-43.86186 -24.718721 3 calcaneus_pred
-42.527393 -26.031036 3 calcaneus_pred
-41.573463 -26.941057 3 calcaneus_pred
-39.45714 -28.547571 3 calcaneus_pred
-36.30712 -28.658903 3 calcaneus_pred
-36.147083 -28.74708 3 calcaneus_pred
-32.940296 -30.17938 3 calcaneus_pred
-28.503426 -30.016464 3 calcaneus_pred
-26.740486 -30.213432 3 calcaneus_pred
-22.796625 -30.11523 3 calcaneus_pred
-19.309517 -30.734041 3 calcaneus_pred
-18.022455 -31.602335 3 calcaneus_pred
-15.30637 -31.478605 3 calcaneus_pred
-12.20088 -30.689367 3 calcaneus_pred
-6.0424924 -30.05442 3 calcaneus_pred
-4.8925195 -29.635723 3 calcaneus_pred
6.5746427 -33.64329 3 calcaneus_pred
20.779867 -8.1111765 4 talus_pred
31.995266 -3.0380538 4 talus_pred
43.97825 0.42042166 4 talus_pred
47.770245 4.6264176 4 talus_pred
49.20613 5.9875693 4 talus_pred
49.437668 6.642309 4 talus_pred
48.035538 6.356798 4 talus_pred
42.27542 1.8715655 4 talus_pred
49.852642 7.4857874 4 talus_pred
49.213936 7.24159 4 talus_pred
50.547577 8.275158 4 talus_pred
50.535385 8.562422 4 talus_pred
50.95588 9.663388 4 talus_pred
51.807404 10.265981 4 talus_pred
51.315975 11.008908 4 talus_pred
49.544556 20.125278 4 talus_pred
48.87991 20.421967 4 talus_pred
48.353363 20.587566 4 talus_pred
48.09954 21.810816 4 talus_pred
46.63107 24.156155 4 talus_pred
44.177143 26.082838 4 talus_pred
42.614704 25.631927 4 talus_pred
42.140305 25.172703 4 talus_pred
42.379948 24.55365 4 talus_pred
41.424553 24.893227 4 talus_pred
41.046665 24.814535 4 talus_pred
43.627827 21.271025 4 talus_pred
43.541946 21.45324 4 talus_pred
42.686443 21.982672 4 talus_pred
39.456753 24.625446 4 talus_pred
39.077286 24.715181 4 talus_pred
38.94166 23.293594 4 talus_pred
38.784954 22.182062 4 talus_pred
39.91043 17.35369 4 talus_pred
41.00276 14.535764 4 talus_pred
40.864704 10.947626 4 talus_pred
38.181984 -5.1902876 4 talus_pred
21.129822 -36.24963 4 talus_pred
15.575939 -49.523792 4 talus_pred
16.333569 -52.702435 5 tibia_pred
13.24155 -20.15144 5 tibia_pred
12.699768 -6.4729214 5 tibia_pred
10.506248 -3.3082676 5 tibia_pred
8.208889 -0.6832208 5 tibia_pred
7.2070274 0.7446961 5 tibia_pred
6.813377 2.145547 5 tibia_pred
5.7947755 4.7123203 5 tibia_pred
4.5209303 6.941665 5 tibia_pred
3.049514 9.997262 5 tibia_pred
1.6749097 12.772969 5 tibia_pred
1.4602237 15.167733 5 tibia_pred
1.8020885 17.986765 5 tibia_pred
2.1685812 31.479628 5 tibia_pred
2.1678476 34.758972 5 tibia_pred
0.47690198 36.282036 5 tibia_pred
-0.16805477 37.4678 5 tibia_pred
-0.71096474 38.86267 5 tibia_pred
-1.2319107 39.12763 5 tibia_pred
-2.2460918 39.624283 5 tibia_pred
-2.7805808 44.557884 5 tibia_pred
-2.9164672 45.055588 5 tibia_pred
-4.054545 45.693165 5 tibia_pred
-5.294583 45.704426 5 tibia_pred
-5.650982 45.72921 5 tibia_pred
-8.60489 44.687565 5 tibia_pred
-9.62706 44.73495 5 tibia_pred
-10.11719 43.320763 5 tibia_pred
-10.570377 42.868427 5 tibia_pred
-10.752758 42.90285 5 tibia_pred
-11.717564 43.222248 5 tibia_pred
-12.796852 43.0118 5 tibia_pred
-14.101312 42.42281 5 tibia_pred
-16.598974 38.72134 5 tibia_pred
-16.926691 36.795437 5 tibia_pred
-16.92863 34.82067 5 tibia_pred
-16.471775 32.31292 5 tibia_pred
-15.766263 30.203257 5 tibia_pred
-15.155952 26.88575 5 tibia_pred
-14.380955 23.891396 5 tibia_pred
-13.831857 22.625742 5 tibia_pred
-13.567855 20.327501 5 tibia_pred
-11.9898205 17.698313 5 tibia_pred
-10.736305 16.25259 5 tibia_pred
-10.630507 13.680495 5 tibia_pred
-11.331663 12.672367 5 tibia_pred
-9.75383 11.065292 5 tibia_pred
-7.675496 9.775265 5 tibia_pred
-6.064125 8.170258 5 tibia_pred
2.9097426 -0.87760454 5 tibia_pred
18.298407 -41.223705 5 tibia_pred
14.4473715 -55.58911 5 tibia_pred
17.695879 -46.152184 5 tibia_pred
14.215312 -22.966852 5 tibia_pred


==> CAE_s_tSNE_1.dat <==
x y labels classes
34.429653 55.01458 6 humerus_gt
33.16178 55.544395 6 humerus_gt
33.24657 54.926327 6 humerus_gt
33.693214 54.66542 6 humerus_gt
33.15785 52.349884 6 humerus_gt
33.715614 52.19141 6 humerus_gt
35.93605 50.66772 6 humerus_gt
37.962517 49.90659 6 humerus_gt
38.249664 49.77318 6 humerus_gt
38.664337 49.592907 6 humerus_gt
47.563854 41.739857 6 humerus_gt
48.390087 40.92349 6 humerus_gt
48.58689 40.691174 6 humerus_gt
48.442116 40.442234 6 humerus_gt
48.521126 40.130695 6 humerus_gt
48.764713 39.918976 6 humerus_gt
48.763206 39.114777 6 humerus_gt
48.61143 39.153866 6 humerus_gt
48.676094 38.902897 6 humerus_gt
48.63524 38.408676 6 humerus_gt
48.43719 37.707493 6 humerus_gt
49.244675 29.393194 6 humerus_gt
49.383503 29.930435 6 humerus_gt
49.001556 28.9431 6 humerus_gt
48.507507 29.022114 6 humerus_gt
48.166687 28.658989 6 humerus_gt
48.19939 28.228941 6 humerus_gt
47.45421 26.332409 6 humerus_gt
47.400215 25.54295 6 humerus_gt
46.306816 25.029842 6 humerus_gt
46.64934 25.35974 6 humerus_gt
43.07832 22.873901 6 humerus_gt
41.95151 21.838474 6 humerus_gt
41.835266 20.613514 6 humerus_gt
36.807274 21.634226 6 humerus_gt
33.346794 22.723566 6 humerus_gt
33.964905 19.870634 6 humerus_gt
33.581814 19.246565 6 humerus_gt
34.045 18.779482 6 humerus_gt
32.527603 18.038725 6 humerus_gt
32.356365 17.657682 6 humerus_gt
32.099277 17.341078 6 humerus_gt
31.895662 16.793856 6 humerus_gt
31.98725 17.156214 6 humerus_gt
26.865032 17.266708 6 humerus_gt
19.795122 14.488704 6 humerus_gt
19.641193 12.865395 6 humerus_gt
19.65967 14.255869 6 humerus_gt
15.931922 11.933627 6 humerus_gt
15.381932 11.444239 6 humerus_gt
15.460378 11.6181135 6 humerus_gt
15.079547 11.17391 6 humerus_gt
14.296431 10.187048 6 humerus_gt
12.146416 7.98689 6 humerus_gt
11.790341 7.8283753 6 humerus_gt
10.700543 7.490806 6 humerus_gt
10.799766 6.684071 6 humerus_gt
10.610481 6.39233 6 humerus_gt
10.767581 6.429045 6 humerus_gt
1.821673 4.490799 6 humerus_gt
3.0018346 4.691504 6 humerus_gt
2.6161897 5.03501 6 humerus_gt
-1.6776619 4.8628483 6 humerus_gt
-4.099103 7.0401535 6 humerus_gt
-4.3738666 6.885932 6 humerus_gt
-7.3922133 1.2498643 6 humerus_gt
-8.095248 1.6536814 6 humerus_gt
-9.797028 6.015969 6 humerus_gt
-11.145522 8.205702 6 humerus_gt
-11.809389 8.450595 6 humerus_gt
-13.211659 8.018915 6 humerus_gt
-13.3033 7.9988523 6 humerus_gt
-13.477865 8.693505 6 humerus_gt
-15.639561 10.975932 6 humerus_gt
-16.406599 11.287556 6 humerus_gt
-17.086689 12.290429 6 humerus_gt
-19.095196 12.741508 6 humerus_gt
-19.093264 13.501393 6 humerus_gt
-19.20487 13.361826 6 humerus_gt
-19.219187 14.011366 6 humerus_gt
-19.536283 14.795409 6 humerus_gt
-20.102982 14.877319 6 humerus_gt
-20.407703 14.919655 6 humerus_gt
-21.782064 15.864011 6 humerus_gt
-21.578371 16.000303 6 humerus_gt
-21.82662 16.305336 6 humerus_gt
-22.049753 16.397316 6 humerus_gt
-25.635672 22.36495 6 humerus_gt
-25.490337 22.942192 6 humerus_gt
-25.47743 22.681784 6 humerus_gt
-25.86248 23.38614 6 humerus_gt
-26.052454 23.565266 6 humerus_gt
-26.219332 24.624931 6 humerus_gt
-26.218363 24.160975 6 humerus_gt
-26.652395 24.744017 6 humerus_gt
-26.520779 25.032436 6 humerus_gt
-29.095497 33.082237 6 humerus_gt
-28.966434 32.81999 6 humerus_gt
-29.113386 33.18257 6 humerus_gt
-29.782219 34.256195 6 humerus_gt
-30.104628 35.02418 6 humerus_gt
-30.131191 34.90507 6 humerus_gt
-30.719866 35.825752 6 humerus_gt
-31.803272 40.161102 6 humerus_gt
-31.857271 40.61843 6 humerus_gt
-31.964771 41.36615 6 humerus_gt
-31.936878 42.343708 6 humerus_gt
-32.069473 42.78885 6 humerus_gt
-16.82013 48.78745 6 humerus_gt
-16.262682 48.899467 6 humerus_gt
-16.328245 48.882236 6 humerus_gt
-15.943014 48.893917 6 humerus_gt
-15.100437 48.83855 6 humerus_gt
-14.566636 48.79212 6 humerus_gt
-14.360962 48.807014 6 humerus_gt
-14.2726 48.780067 6 humerus_gt
0.29009756 46.266796 6 humerus_gt
0.74264485 46.408146 6 humerus_gt
1.5503105 46.867863 6 humerus_gt
1.5007586 46.79933 6 humerus_gt
1.8005217 47.158195 6 humerus_gt
2.0400252 47.5179 6 humerus_gt
2.3651323 48.11155 6 humerus_gt
2.4652612 48.285393 6 humerus_gt
3.3730252 47.876255 6 humerus_gt
3.3755927 47.878223 6 humerus_gt
2.2697513 48.957237 6 humerus_gt
2.0002155 49.014988 6 humerus_gt
1.5466862 49.193653 6 humerus_gt
1.0562003 49.267128 6 humerus_gt
0.7867989 49.29493 6 humerus_gt
0.2846355 49.328266 6 humerus_gt
-0.687974 49.21095 6 humerus_gt
-1.1051859 49.128094 6 humerus_gt
-5.359145 48.489265 6 humerus_gt
-9.180084 48.24308 6 humerus_gt
-10.851222 45.625458 6 humerus_gt
-11.241411 44.267204 6 humerus_gt
-11.672723 41.819393 6 humerus_gt
-12.682017 38.60957 6 humerus_gt
-14.512043 34.86104 6 humerus_gt
-14.846383 21.795326 6 humerus_gt
-0.31936237 26.564903 6 humerus_gt
1.0014946 32.461033 6 humerus_gt
-23.485006 -28.320549 6 humerus_gt
-6.052295 -27.265179 7 scapula_gt
10.335243 -29.162125 7 scapula_gt
10.377051 -29.213179 7 scapula_gt
68.62249 -27.274567 7 scapula_gt
68.661644 -27.217798 7 scapula_gt
68.77566 -27.058159 7 scapula_gt
69.426926 -26.194752 7 scapula_gt
68.83187 -26.962542 7 scapula_gt
69.728615 -25.72572 7 scapula_gt
70.04953 -25.476364 7 scapula_gt
69.68367 -25.861786 7 scapula_gt
69.98105 -25.373272 7 scapula_gt
70.20136 -25.179335 7 scapula_gt
70.111015 -25.069696 7 scapula_gt
70.09594 -24.813162 7 scapula_gt
73.66889 -20.448505 7 scapula_gt
73.91563 -19.997917 7 scapula_gt
73.85686 -19.971466 7 scapula_gt
74.146126 -19.448036 7 scapula_gt
74.32834 -19.293707 7 scapula_gt
74.21963 -18.962137 7 scapula_gt
73.92349 -18.457039 7 scapula_gt
74.34554 -17.25171 7 scapula_gt
75.042854 -16.365162 7 scapula_gt
74.90107 -16.54726 7 scapula_gt
74.58873 -16.058107 7 scapula_gt
74.44624 -15.562542 7 scapula_gt
74.91401 -15.266104 7 scapula_gt
75.10604 -15.057263 7 scapula_gt
75.15291 -14.734454 7 scapula_gt
68.49931 -7.665295 7 scapula_gt
67.73373 -7.4576607 7 scapula_gt
67.14195 -6.7156754 7 scapula_gt
66.16148 -6.7514696 7 scapula_gt
65.13898 -6.8216276 7 scapula_gt
63.508297 -5.9209733 7 scapula_gt
61.959995 -5.72604 7 scapula_gt
60.788208 -5.518002 7 scapula_gt
59.130527 -5.391882 7 scapula_gt
56.493057 -5.106845 7 scapula_gt
55.438377 -3.8321917 7 scapula_gt
54.52776 -4.254229 7 scapula_gt
54.86887 -4.322031 7 scapula_gt
54.45174 -3.5285776 7 scapula_gt
52.97502 -2.6769998 7 scapula_gt
49.09817 -4.899424 7 scapula_gt
50.824665 -3.4533 7 scapula_gt
49.09659 -4.8153768 7 scapula_gt
48.6537 -3.9904861 7 scapula_gt
48.43228 -3.9392226 7 scapula_gt
47.221245 -4.0361214 7 scapula_gt
44.794468 -7.155671 7 scapula_gt
44.26568 -7.2468786 7 scapula_gt
42.983658 -4.7371807 7 scapula_gt
41.02368 -6.467612 7 scapula_gt
41.402725 -4.889392 7 scapula_gt
40.55842 -5.3098125 7 scapula_gt
37.60539 -8.506111 7 scapula_gt
37.410347 -8.308912 7 scapula_gt
37.219788 -9.133985 7 scapula_gt
35.26344 -11.949818 7 scapula_gt
35.612087 -12.265876 7 scapula_gt
34.867928 -12.23733 7 scapula_gt
34.012543 -13.367726 7 scapula_gt
32.898556 -14.204482 7 scapula_gt
33.406315 -15.4848 7 scapula_gt
32.70493 -15.428073 7 scapula_gt
33.35609 -16.274683 7 scapula_gt
33.301018 -16.482113 7 scapula_gt
30.921234 -20.936234 7 scapula_gt
33.33121 -22.393969 7 scapula_gt
33.35807 -22.585 7 scapula_gt
33.357895 -23.404032 7 scapula_gt
33.201996 -23.739462 7 scapula_gt
33.066906 -24.093128 7 scapula_gt
30.132475 -26.707726 7 scapula_gt
31.105883 -28.350002 7 scapula_gt
31.156855 -28.75232 7 scapula_gt
31.050657 -28.925495 7 scapula_gt
25.954657 -53.331127 7 scapula_gt
25.951904 -53.443695 7 scapula_gt
26.161762 -53.941883 7 scapula_gt
26.763397 -54.956398 7 scapula_gt
27.343882 -56.005726 7 scapula_gt
27.372025 -56.09748 7 scapula_gt
27.659851 -56.653397 7 scapula_gt
27.799707 -56.74756 7 scapula_gt
27.874557 -56.947052 7 scapula_gt
27.211107 -59.742195 7 scapula_gt
27.019163 -60.327923 7 scapula_gt
26.520315 -61.703926 7 scapula_gt
26.865583 -61.57855 7 scapula_gt
26.151718 -63.10263 7 scapula_gt
25.815657 -63.663395 7 scapula_gt
25.762661 -63.68612 7 scapula_gt
25.483864 -64.415245 7 scapula_gt
25.08515 -65.26899 7 scapula_gt
24.902359 -66.21182 7 scapula_gt
24.64592 -67.15414 7 scapula_gt
23.457794 -68.74093 7 scapula_gt
23.294567 -69.18996 7 scapula_gt
22.817562 -69.61954 7 scapula_gt
21.377901 -73.04445 7 scapula_gt
20.234173 -73.47095 7 scapula_gt
17.373835 -73.81055 7 scapula_gt
17.071152 -73.92414 7 scapula_gt
16.334007 -74.131195 7 scapula_gt
13.993926 -76.00633 7 scapula_gt
13.633484 -76.13615 7 scapula_gt
12.514013 -76.047 7 scapula_gt
11.106932 -75.87864 7 scapula_gt
6.759777 -73.750084 7 scapula_gt
6.1518807 -73.49739 7 scapula_gt
5.479756 -73.18055 7 scapula_gt
3.8077912 -72.12121 7 scapula_gt
3.6657162 -72.02855 7 scapula_gt
-0.53180325 -66.02911 7 scapula_gt
-0.53892386 -65.93196 7 scapula_gt
0.6182361 -61.70276 7 scapula_gt
0.65235144 -61.37698 7 scapula_gt
0.59585387 -60.508442 7 scapula_gt
1.2754825 -58.37704 7 scapula_gt
1.5477402 -58.031845 7 scapula_gt
1.5765512 -57.82932 7 scapula_gt
8.839021 -58.168556 7 scapula_gt
9.035878 -57.987892 7 scapula_gt
9.455918 -57.142395 7 scapula_gt
9.877376 -55.93938 7 scapula_gt
11.822337 -54.31835 7 scapula_gt
13.427953 -51.37164 7 scapula_gt
42.507042 -25.803122 7 scapula_gt
-53.839565 -0.14030626 8 humerus_pred
-53.87575 -0.12919582 8 humerus_pred
-44.901222 -11.931625 8 humerus_pred
-59.212498 6.5377855 8 humerus_pred
-59.853237 7.0126715 8 humerus_pred
-54.992958 1.0739815 8 humerus_pred
-56.10679 2.43723 8 humerus_pred
-58.29333 2.6315615 8 humerus_pred
-58.06631 3.1015198 8 humerus_pred
-57.597496 -6.4418445 8 humerus_pred
-49.180717 6.9789453 8 humerus_pred
-46.58261 6.1440973 8 humerus_pred
-59.208763 13.413712 8 humerus_pred
-66.89921 22.515968 8 humerus_pred
-66.89918 22.516111 8 humerus_pred
-68.12696 20.604898 8 humerus_pred
-68.62821 20.620129 8 humerus_pred
-66.39973 22.271143 8 humerus_pred
-49.36588 6.710576 8 humerus_pred
-47.394028 5.480563 8 humerus_pred
-61.78052 15.697461 8 humerus_pred
-66.77366 19.74443 8 humerus_pred
-62.831806 16.032015 8 humerus_pred
-47.841496 5.936737 8 humerus_pred
-48.29481 6.187375 8 humerus_pred
-48.45904 6.5102897 8 humerus_pred
-61.388638 14.713218 8 humerus_pred
-62.495792 15.392986 8 humerus_pred
-66.17235 16.57777 8 humerus_pred
-64.86387 16.570826 8 humerus_pred
-66.40296 16.176582 8 humerus_pred
-66.40474 16.17662 8 humerus_pred
-64.84111 16.295895 8 humerus_pred
-65.85625 12.953817 8 humerus_pred
-65.97592 12.681277 8 humerus_pred
-54.027752 -11.574025 8 humerus_pred
-50.121403 -15.029668 8 humerus_pred
-50.93654 -11.869102 8 humerus_pred
-63.92575 1.925916 8 humerus_pred
-53.153873 4.604467 8 humerus_pred
-51.38849 -11.816797 8 humerus_pred
-49.8985 2.0383072 8 humerus_pred
-64.19462 2.0934513 8 humerus_pred
-54.5388 -9.200795 8 humerus_pred
-51.668705 -7.514246 8 humerus_pred
-48.192604 -12.392062 8 humerus_pred
-43.449455 -12.378064 8 humerus_pred
-43.276024 -12.451536 8 humerus_pred
-47.841785 -10.424052 8 humerus_pred
-53.40235 -9.261818 8 humerus_pred
-46.539936 -11.400061 8 humerus_pred
-52.688522 -8.910149 8 humerus_pred
-47.72058 -10.263701 8 humerus_pred
-51.735027 -8.815008 8 humerus_pred
-50.29898 -10.255312 8 humerus_pred
-53.358982 -9.162686 8 humerus_pred
-46.159008 -10.536155 8 humerus_pred
-47.398525 -10.12259 8 humerus_pred
-52.59425 -8.29565 8 humerus_pred
-45.97758 -10.808204 8 humerus_pred
-50.985245 -10.040467 8 humerus_pred
-48.839504 -9.526938 8 humerus_pred
-49.31629 -10.1931715 8 humerus_pred
-49.121796 -10.0027685 8 humerus_pred
-50.672035 -9.415983 8 humerus_pred
-49.92265 -9.4113455 8 humerus_pred
-49.05185 -8.797869 8 humerus_pred
-60.687572 -0.39389828 8 humerus_pred
-46.894928 -16.787573 8 humerus_pred
-49.721973 -9.329912 8 humerus_pred
-49.99483 -8.651096 8 humerus_pred
-45.361206 -10.525014 8 humerus_pred
-46.070816 -9.308365 8 humerus_pred
-50.290607 -6.826658 8 humerus_pred
-46.84706 -8.269232 8 humerus_pred
-49.49797 -7.374516 8 humerus_pred
-47.491882 -7.8675036 8 humerus_pred
-48.212944 -6.7030644 8 humerus_pred
-53.836956 -4.3420043 8 humerus_pred
-53.129204 -5.548152 8 humerus_pred
-57.935093 -1.0920092 8 humerus_pred
-53.969635 -4.280272 8 humerus_pred
-53.568962 -4.536114 8 humerus_pred
-53.30878 -4.5876164 8 humerus_pred
-45.028152 -15.496992 8 humerus_pred
-47.045593 -8.568494 8 humerus_pred
-54.576847 -4.539651 8 humerus_pred
-55.722176 -3.929618 8 humerus_pred
-56.016273 -1.8272241 8 humerus_pred
-57.471287 -0.047698524 8 humerus_pred
-61.354736 4.8338003 8 humerus_pred
-56.05095 0.120180175 8 humerus_pred
-55.86313 0.7093813 8 humerus_pred
-39.999744 -16.265327 8 humerus_pred
-59.411022 1.1826315 8 humerus_pred
-59.549736 1.4992285 8 humerus_pred
-59.06244 1.1288625 8 humerus_pred
-52.52288 -1.7987225 8 humerus_pred
-55.81121 -12.850952 8 humerus_pred
-55.771984 -12.888137 8 humerus_pred
-55.423893 -10.816652 8 humerus_pred
-71.22446 6.1704345 8 humerus_pred
-71.2796 6.38824 8 humerus_pred
-64.95542 15.4294 8 humerus_pred
-51.67126 -12.353414 8 humerus_pred
-53.130367 4.425935 8 humerus_pred
-60.269897 11.640192 8 humerus_pred
-52.807667 4.3492484 8 humerus_pred
-43.463768 -10.426455 8 humerus_pred
-48.416294 -0.8190654 8 humerus_pred
-63.392307 -0.7855297 8 humerus_pred
-66.3256 9.647644 8 humerus_pred
-65.194244 3.29592 8 humerus_pred
-66.992905 14.33789 8 humerus_pred
-64.49499 7.144946 8 humerus_pred
-55.158318 6.60188 8 humerus_pred
-64.2398 6.667028 8 humerus_pred
-72.47986 9.080332 8 humerus_pred
-72.55531 9.0236435 8 humerus_pred
-73.5274 23.036362 8 humerus_pred
-60.08991 5.9733152 9 scapula_pred
-52.774498 -0.7151417 9 scapula_pred
-62.37848 -3.62208 9 scapula_pred
-69.87781 16.98168 9 scapula_pred
-69.95479 17.330702 9 scapula_pred
-59.637325 7.500908 9 scapula_pred
-57.122025 3.5615296 9 scapula_pred
-56.410786 2.7646344 9 scapula_pred
-60.995754 8.354571 9 scapula_pred
-71.32935 23.249834 9 scapula_pred
-68.34771 23.386349 9 scapula_pred
-68.1316 22.089134 9 scapula_pred
-50.03702 -15.463105 9 scapula_pred
-68.4752 22.984467 9 scapula_pred
-67.7598 22.56617 9 scapula_pred
-67.54844 22.918215 9 scapula_pred
-70.04453 22.351767 9 scapula_pred
-62.80023 14.975031 9 scapula_pred
-69.16852 22.266602 9 scapula_pred
-48.41865 6.762237 9 scapula_pred
-59.592464 13.620663 9 scapula_pred
-63.998486 16.83549 9 scapula_pred
-62.23203 15.282637 9 scapula_pred
-48.710884 5.9546375 9 scapula_pred
-48.11465 4.876478 9 scapula_pred
-50.787502 5.8022456 9 scapula_pred
-41.459072 -21.546158 9 scapula_pred
-60.25101 14.110131 9 scapula_pred
-68.48866 23.1602 9 scapula_pred
-49.011696 6.30842 9 scapula_pred
-46.946396 6.1566906 9 scapula_pred
-61.599773 14.315206 9 scapula_pred
-65.69986 18.553625 9 scapula_pred
-47.960487 4.512009 9 scapula_pred
-47.565567 3.402073 9 scapula_pred
-65.234215 17.87069 9 scapula_pred
-47.707417 2.5398703 9 scapula_pred
-47.644276 3.160605 9 scapula_pred
-67.89856 4.83593 9 scapula_pred
-54.545795 6.414868 9 scapula_pred
-54.421307 6.381452 9 scapula_pred
-50.03244 2.4031508 9 scapula_pred
-46.25338 0.17356561 9 scapula_pred
-46.442806 0.12392528 9 scapula_pred
-63.90943 1.7552053 9 scapula_pred
-47.01785 -1.1581621 9 scapula_pred
-65.44731 0.6587236 9 scapula_pred
-47.22055 -2.4033797 9 scapula_pred
-43.67868 -11.879393 9 scapula_pred
-66.01868 0.01763907 9 scapula_pred
-66.51014 3.6795774 9 scapula_pred
-65.704704 0.3404169 9 scapula_pred
-43.268383 -10.668546 9 scapula_pred
-65.04255 -0.056982037 9 scapula_pred
-53.012756 -18.23565 9 scapula_pred
-46.18874 -19.829416 9 scapula_pred
-66.2744 0.9823957 9 scapula_pred
-52.914486 -9.548639 9 scapula_pred
-52.999832 -18.064413 9 scapula_pred
-53.74498 -8.985493 9 scapula_pred
-52.5835 -8.256132 9 scapula_pred
-54.14209 -7.5810294 9 scapula_pred
-65.882515 3.8851533 9 scapula_pred
-52.05943 -9.952154 9 scapula_pred
-46.81184 -18.333729 9 scapula_pred
-51.5696 -10.174287 9 scapula_pred
-64.81548 9.82683 9 scapula_pred
-65.73493 9.116468 9 scapula_pred
-42.541336 -12.670624 9 scapula_pred
-46.509323 -10.423549 9 scapula_pred
-68.34108 7.1359243 9 scapula_pred
-60.894157 0.07651034 9 scapula_pred
-43.12258 -14.425294 9 scapula_pred
-49.424404 -11.101457 9 scapula_pred
-55.03032 -7.207427 9 scapula_pred
-45.05771 -8.817859 9 scapula_pred
-45.20004 -8.708634 9 scapula_pred
-48.886646 -8.031367 9 scapula_pred
-42.265564 -12.695884 9 scapula_pred
-48.070698 -7.1359324 9 scapula_pred
-49.40079 -7.65364 9 scapula_pred
-57.705822 -0.95926666 9 scapula_pred
-60.704235 3.0090516 9 scapula_pred
-60.988243 4.1832256 9 scapula_pred
-54.801846 -0.87275577 9 scapula_pred
-61.224266 4.3147426 9 scapula_pred
-52.17595 -5.35676 9 scapula_pred
-55.00502 -1.9966291 9 scapula_pred
-57.19262 0.16297285 9 scapula_pred
-55.246468 -0.47842562 9 scapula_pred
-52.490856 -1.0439892 9 scapula_pred
-57.000572 0.48184377 9 scapula_pred
-59.422318 4.0882015 9 scapula_pred
-57.567863 0.46610728 9 scapula_pred
-72.62521 8.392654 9 scapula_pred
-57.98685 1.6058182 9 scapula_pred
-53.69695 -2.2002013 9 scapula_pred
-60.091736 1.6627179 9 scapula_pred
-58.341103 1.7184931 9 scapula_pred
-51.509182 -2.8799827 9 scapula_pred
-51.65686 -2.6459286 9 scapula_pred
-60.3899 5.6392756 9 scapula_pred
-70.02036 17.787039 9 scapula_pred
-71.57185 22.932602 9 scapula_pred
-70.05645 11.3926735 9 scapula_pred
-69.42711 9.448006 9 scapula_pred
-64.29967 17.801188 9 scapula_pred
-60.462425 11.749018 9 scapula_pred
-47.577343 2.2562404 9 scapula_pred
-51.920177 3.4923735 9 scapula_pred
-51.75727 4.003918 9 scapula_pred
-53.66644 5.243915 9 scapula_pred
-54.47763 6.5657444 9 scapula_pred
-67.40542 19.186594 9 scapula_pred
-67.21124 0.615882 9 scapula_pred
-71.418976 12.240544 9 scapula_pred
-64.54292 7.9867826 9 scapula_pred
-64.25334 4.5189786 9 scapula_pred
-56.31828 1.3996278 9 scapula_pred
-58.85051 5.8730655 9 scapula_pred
-71.834305 9.38962 9 scapula_pred


==> CAE_s_tSNE_10.dat <==
x y labels classes
34.429653 55.01458 6 humerus_gt
33.16178 55.544395 6 humerus_gt
33.24657 54.926327 6 humerus_gt
33.693214 54.66542 6 humerus_gt
33.15785 52.349884 6 humerus_gt
33.715614 52.19141 6 humerus_gt
35.93605 50.66772 6 humerus_gt
37.962517 49.90659 6 humerus_gt
38.249664 49.77318 6 humerus_gt
38.664337 49.592907 6 humerus_gt
47.563854 41.739857 6 humerus_gt
48.390087 40.92349 6 humerus_gt
48.58689 40.691174 6 humerus_gt
48.442116 40.442234 6 humerus_gt
48.521126 40.130695 6 humerus_gt
48.764713 39.918976 6 humerus_gt
48.763206 39.114777 6 humerus_gt
48.61143 39.153866 6 humerus_gt
48.676094 38.902897 6 humerus_gt
48.63524 38.408676 6 humerus_gt
48.43719 37.707493 6 humerus_gt
49.244675 29.393194 6 humerus_gt
49.383503 29.930435 6 humerus_gt
49.001556 28.9431 6 humerus_gt
48.507507 29.022114 6 humerus_gt
48.166687 28.658989 6 humerus_gt
48.19939 28.228941 6 humerus_gt
47.45421 26.332409 6 humerus_gt
47.400215 25.54295 6 humerus_gt
46.306816 25.029842 6 humerus_gt
46.64934 25.35974 6 humerus_gt
43.07832 22.873901 6 humerus_gt
41.95151 21.838474 6 humerus_gt
41.835266 20.613514 6 humerus_gt
36.807274 21.634226 6 humerus_gt
33.346794 22.723566 6 humerus_gt
33.964905 19.870634 6 humerus_gt
33.581814 19.246565 6 humerus_gt
34.045 18.779482 6 humerus_gt
32.527603 18.038725 6 humerus_gt
32.356365 17.657682 6 humerus_gt
32.099277 17.341078 6 humerus_gt
31.895662 16.793856 6 humerus_gt
31.98725 17.156214 6 humerus_gt
26.865032 17.266708 6 humerus_gt
19.795122 14.488704 6 humerus_gt
19.641193 12.865395 6 humerus_gt
19.65967 14.255869 6 humerus_gt
15.931922 11.933627 6 humerus_gt
15.381932 11.444239 6 humerus_gt
15.460378 11.6181135 6 humerus_gt
15.079547 11.17391 6 humerus_gt
14.296431 10.187048 6 humerus_gt
12.146416 7.98689 6 humerus_gt
11.790341 7.8283753 6 humerus_gt
10.700543 7.490806 6 humerus_gt
10.799766 6.684071 6 humerus_gt
10.610481 6.39233 6 humerus_gt
10.767581 6.429045 6 humerus_gt
1.821673 4.490799 6 humerus_gt
3.0018346 4.691504 6 humerus_gt
2.6161897 5.03501 6 humerus_gt
-1.6776619 4.8628483 6 humerus_gt
-4.099103 7.0401535 6 humerus_gt
-4.3738666 6.885932 6 humerus_gt
-7.3922133 1.2498643 6 humerus_gt
-8.095248 1.6536814 6 humerus_gt
-9.797028 6.015969 6 humerus_gt
-11.145522 8.205702 6 humerus_gt
-11.809389 8.450595 6 humerus_gt
-13.211659 8.018915 6 humerus_gt
-13.3033 7.9988523 6 humerus_gt
-13.477865 8.693505 6 humerus_gt
-15.639561 10.975932 6 humerus_gt
-16.406599 11.287556 6 humerus_gt
-17.086689 12.290429 6 humerus_gt
-19.095196 12.741508 6 humerus_gt
-19.093264 13.501393 6 humerus_gt
-19.20487 13.361826 6 humerus_gt
-19.219187 14.011366 6 humerus_gt
-19.536283 14.795409 6 humerus_gt
-20.102982 14.877319 6 humerus_gt
-20.407703 14.919655 6 humerus_gt
-21.782064 15.864011 6 humerus_gt
-21.578371 16.000303 6 humerus_gt
-21.82662 16.305336 6 humerus_gt
-22.049753 16.397316 6 humerus_gt
-25.635672 22.36495 6 humerus_gt
-25.490337 22.942192 6 humerus_gt
-25.47743 22.681784 6 humerus_gt
-25.86248 23.38614 6 humerus_gt
-26.052454 23.565266 6 humerus_gt
-26.219332 24.624931 6 humerus_gt
-26.218363 24.160975 6 humerus_gt
-26.652395 24.744017 6 humerus_gt
-26.520779 25.032436 6 humerus_gt
-29.095497 33.082237 6 humerus_gt
-28.966434 32.81999 6 humerus_gt
-29.113386 33.18257 6 humerus_gt
-29.782219 34.256195 6 humerus_gt
-30.104628 35.02418 6 humerus_gt
-30.131191 34.90507 6 humerus_gt
-30.719866 35.825752 6 humerus_gt
-31.803272 40.161102 6 humerus_gt
-31.857271 40.61843 6 humerus_gt
-31.964771 41.36615 6 humerus_gt
-31.936878 42.343708 6 humerus_gt
-32.069473 42.78885 6 humerus_gt
-16.82013 48.78745 6 humerus_gt
-16.262682 48.899467 6 humerus_gt
-16.328245 48.882236 6 humerus_gt
-15.943014 48.893917 6 humerus_gt
-15.100437 48.83855 6 humerus_gt
-14.566636 48.79212 6 humerus_gt
-14.360962 48.807014 6 humerus_gt
-14.2726 48.780067 6 humerus_gt
0.29009756 46.266796 6 humerus_gt
0.74264485 46.408146 6 humerus_gt
1.5503105 46.867863 6 humerus_gt
1.5007586 46.79933 6 humerus_gt
1.8005217 47.158195 6 humerus_gt
2.0400252 47.5179 6 humerus_gt
2.3651323 48.11155 6 humerus_gt
2.4652612 48.285393 6 humerus_gt
3.3730252 47.876255 6 humerus_gt
3.3755927 47.878223 6 humerus_gt
2.2697513 48.957237 6 humerus_gt
2.0002155 49.014988 6 humerus_gt
1.5466862 49.193653 6 humerus_gt
1.0562003 49.267128 6 humerus_gt
0.7867989 49.29493 6 humerus_gt
0.2846355 49.328266 6 humerus_gt
-0.687974 49.21095 6 humerus_gt
-1.1051859 49.128094 6 humerus_gt
-5.359145 48.489265 6 humerus_gt
-9.180084 48.24308 6 humerus_gt
-10.851222 45.625458 6 humerus_gt
-11.241411 44.267204 6 humerus_gt
-11.672723 41.819393 6 humerus_gt
-12.682017 38.60957 6 humerus_gt
-14.512043 34.86104 6 humerus_gt
-14.846383 21.795326 6 humerus_gt
-0.31936237 26.564903 6 humerus_gt
1.0014946 32.461033 6 humerus_gt
-23.485006 -28.320549 6 humerus_gt
-6.052295 -27.265179 7 scapula_gt
10.335243 -29.162125 7 scapula_gt
10.377051 -29.213179 7 scapula_gt
68.62249 -27.274567 7 scapula_gt
68.661644 -27.217798 7 scapula_gt
68.77566 -27.058159 7 scapula_gt
69.426926 -26.194752 7 scapula_gt
68.83187 -26.962542 7 scapula_gt
69.728615 -25.72572 7 scapula_gt
70.04953 -25.476364 7 scapula_gt
69.68367 -25.861786 7 scapula_gt
69.98105 -25.373272 7 scapula_gt
70.20136 -25.179335 7 scapula_gt
70.111015 -25.069696 7 scapula_gt
70.09594 -24.813162 7 scapula_gt
73.66889 -20.448505 7 scapula_gt
73.91563 -19.997917 7 scapula_gt
73.85686 -19.971466 7 scapula_gt
74.146126 -19.448036 7 scapula_gt
74.32834 -19.293707 7 scapula_gt
74.21963 -18.962137 7 scapula_gt
73.92349 -18.457039 7 scapula_gt
74.34554 -17.25171 7 scapula_gt
75.042854 -16.365162 7 scapula_gt
74.90107 -16.54726 7 scapula_gt
74.58873 -16.058107 7 scapula_gt
74.44624 -15.562542 7 scapula_gt
74.91401 -15.266104 7 scapula_gt
75.10604 -15.057263 7 scapula_gt
75.15291 -14.734454 7 scapula_gt
68.49931 -7.665295 7 scapula_gt
67.73373 -7.4576607 7 scapula_gt
67.14195 -6.7156754 7 scapula_gt
66.16148 -6.7514696 7 scapula_gt
65.13898 -6.8216276 7 scapula_gt
63.508297 -5.9209733 7 scapula_gt
61.959995 -5.72604 7 scapula_gt
60.788208 -5.518002 7 scapula_gt
59.130527 -5.391882 7 scapula_gt
56.493057 -5.106845 7 scapula_gt
55.438377 -3.8321917 7 scapula_gt
54.52776 -4.254229 7 scapula_gt
54.86887 -4.322031 7 scapula_gt
54.45174 -3.5285776 7 scapula_gt
52.97502 -2.6769998 7 scapula_gt
49.09817 -4.899424 7 scapula_gt
50.824665 -3.4533 7 scapula_gt
49.09659 -4.8153768 7 scapula_gt
48.6537 -3.9904861 7 scapula_gt
48.43228 -3.9392226 7 scapula_gt
47.221245 -4.0361214 7 scapula_gt
44.794468 -7.155671 7 scapula_gt
44.26568 -7.2468786 7 scapula_gt
42.983658 -4.7371807 7 scapula_gt
41.02368 -6.467612 7 scapula_gt
41.402725 -4.889392 7 scapula_gt
40.55842 -5.3098125 7 scapula_gt
37.60539 -8.506111 7 scapula_gt
37.410347 -8.308912 7 scapula_gt
37.219788 -9.133985 7 scapula_gt
35.26344 -11.949818 7 scapula_gt
35.612087 -12.265876 7 scapula_gt
34.867928 -12.23733 7 scapula_gt
34.012543 -13.367726 7 scapula_gt
32.898556 -14.204482 7 scapula_gt
33.406315 -15.4848 7 scapula_gt
32.70493 -15.428073 7 scapula_gt
33.35609 -16.274683 7 scapula_gt
33.301018 -16.482113 7 scapula_gt
30.921234 -20.936234 7 scapula_gt
33.33121 -22.393969 7 scapula_gt
33.35807 -22.585 7 scapula_gt
33.357895 -23.404032 7 scapula_gt
33.201996 -23.739462 7 scapula_gt
33.066906 -24.093128 7 scapula_gt
30.132475 -26.707726 7 scapula_gt
31.105883 -28.350002 7 scapula_gt
31.156855 -28.75232 7 scapula_gt
31.050657 -28.925495 7 scapula_gt
25.954657 -53.331127 7 scapula_gt
25.951904 -53.443695 7 scapula_gt
26.161762 -53.941883 7 scapula_gt
26.763397 -54.956398 7 scapula_gt
27.343882 -56.005726 7 scapula_gt
27.372025 -56.09748 7 scapula_gt
27.659851 -56.653397 7 scapula_gt
27.799707 -56.74756 7 scapula_gt
27.874557 -56.947052 7 scapula_gt
27.211107 -59.742195 7 scapula_gt
27.019163 -60.327923 7 scapula_gt
26.520315 -61.703926 7 scapula_gt
26.865583 -61.57855 7 scapula_gt
26.151718 -63.10263 7 scapula_gt
25.815657 -63.663395 7 scapula_gt
25.762661 -63.68612 7 scapula_gt
25.483864 -64.415245 7 scapula_gt
25.08515 -65.26899 7 scapula_gt
24.902359 -66.21182 7 scapula_gt
24.64592 -67.15414 7 scapula_gt
23.457794 -68.74093 7 scapula_gt
23.294567 -69.18996 7 scapula_gt
22.817562 -69.61954 7 scapula_gt
21.377901 -73.04445 7 scapula_gt
20.234173 -73.47095 7 scapula_gt
17.373835 -73.81055 7 scapula_gt
17.071152 -73.92414 7 scapula_gt
16.334007 -74.131195 7 scapula_gt
13.993926 -76.00633 7 scapula_gt
13.633484 -76.13615 7 scapula_gt
12.514013 -76.047 7 scapula_gt
11.106932 -75.87864 7 scapula_gt
6.759777 -73.750084 7 scapula_gt
6.1518807 -73.49739 7 scapula_gt
5.479756 -73.18055 7 scapula_gt
3.8077912 -72.12121 7 scapula_gt
3.6657162 -72.02855 7 scapula_gt
-0.53180325 -66.02911 7 scapula_gt
-0.53892386 -65.93196 7 scapula_gt
0.6182361 -61.70276 7 scapula_gt
0.65235144 -61.37698 7 scapula_gt
0.59585387 -60.508442 7 scapula_gt
1.2754825 -58.37704 7 scapula_gt
1.5477402 -58.031845 7 scapula_gt
1.5765512 -57.82932 7 scapula_gt
8.839021 -58.168556 7 scapula_gt
9.035878 -57.987892 7 scapula_gt
9.455918 -57.142395 7 scapula_gt
9.877376 -55.93938 7 scapula_gt
11.822337 -54.31835 7 scapula_gt
13.427953 -51.37164 7 scapula_gt
42.507042 -25.803122 7 scapula_gt
32.19439 54.816086 8 humerus_pred
32.8538 55.278 8 humerus_pred
32.835682 54.965057 8 humerus_pred
33.04375 53.904316 8 humerus_pred
33.19164 53.075863 8 humerus_pred
34.794476 51.493908 8 humerus_pred
35.332783 50.69194 8 humerus_pred
36.259747 49.539715 8 humerus_pred
36.128365 48.310947 8 humerus_pred
36.632782 47.017258 8 humerus_pred
38.09322 46.3485 8 humerus_pred
40.023678 45.675552 8 humerus_pred
39.965855 44.42759 8 humerus_pred
42.77048 44.779766 8 humerus_pred
45.898903 41.355503 8 humerus_pred
44.020664 41.692074 8 humerus_pred
44.577076 40.63645 8 humerus_pred
44.81165 39.26064 8 humerus_pred
44.812553 38.106415 8 humerus_pred
44.93688 37.362835 8 humerus_pred
46.354195 35.701862 8 humerus_pred
45.941048 33.804066 8 humerus_pred
45.990566 31.608713 8 humerus_pred
47.19324 28.859211 8 humerus_pred
48.03538 27.844252 8 humerus_pred
46.050175 28.215889 8 humerus_pred
44.662994 28.257156 8 humerus_pred
43.557438 26.506948 8 humerus_pred
42.07491 25.152338 8 humerus_pred
42.05865 24.720907 8 humerus_pred
41.79997 24.283981 8 humerus_pred
40.980434 24.33015 8 humerus_pred
34.531494 22.195171 8 humerus_pred
34.41544 21.571957 8 humerus_pred
36.03433 20.791267 8 humerus_pred
34.45621 20.296432 8 humerus_pred
36.231064 20.564592 8 humerus_pred
30.907082 21.06158 8 humerus_pred
31.844912 19.46677 8 humerus_pred
28.974028 16.258724 8 humerus_pred
27.72637 15.807907 8 humerus_pred
26.779459 15.604999 8 humerus_pred
26.879086 14.529668 8 humerus_pred
26.30579 14.301909 8 humerus_pred
22.560192 11.433143 8 humerus_pred
21.12716 10.200289 8 humerus_pred
21.182941 10.6162815 8 humerus_pred
21.09813 10.702817 8 humerus_pred
18.23032 10.005859 8 humerus_pred
17.371317 9.396295 8 humerus_pred
15.982787 9.018443 8 humerus_pred
14.500504 8.956875 8 humerus_pred
10.957903 9.415249 8 humerus_pred
10.707372 8.895074 8 humerus_pred
9.708353 8.839559 8 humerus_pred
8.33402 8.650666 8 humerus_pred
7.77652 9.222405 8 humerus_pred
5.4048147 6.075227 8 humerus_pred
4.855045 5.644947 8 humerus_pred
4.2082376 6.55208 8 humerus_pred
3.2228804 6.7225027 8 humerus_pred
2.097792 6.700076 8 humerus_pred
1.3038687 7.6491733 8 humerus_pred
-4.096742 3.5950134 8 humerus_pred
-4.021746 3.4334888 8 humerus_pred
-4.509647 3.2108068 8 humerus_pred
-4.943436 3.2842076 8 humerus_pred
-5.997918 3.8385305 8 humerus_pred
-6.697321 3.6977065 8 humerus_pred
-7.3429 3.5780625 8 humerus_pred
-8.512707 3.443968 8 humerus_pred
-8.836799 3.8356726 8 humerus_pred
-8.489423 4.374743 8 humerus_pred
-10.028029 4.67218 8 humerus_pred
-13.061518 6.661131 8 humerus_pred
-14.280759 6.547069 8 humerus_pred
-14.892932 6.860575 8 humerus_pred
-15.612335 7.869395 8 humerus_pred
-16.512045 6.777446 8 humerus_pred
-16.953373 6.5764956 8 humerus_pred
-17.27819 8.864194 8 humerus_pred
-17.865364 14.363887 8 humerus_pred
-18.236004 15.704154 8 humerus_pred
-18.265488 16.1059 8 humerus_pred
-18.348873 16.30089 8 humerus_pred
-21.717993 19.45581 8 humerus_pred
-20.986746 19.995504 8 humerus_pred
-20.85864 20.327244 8 humerus_pred
-22.213245 21.111902 8 humerus_pred
-22.087917 21.923286 8 humerus_pred
-22.209198 23.032316 8 humerus_pred
-23.114105 24.169367 8 humerus_pred
-24.056522 25.31291 8 humerus_pred
-24.696894 26.662683 8 humerus_pred
-21.182177 28.26498 8 humerus_pred
-26.11081 27.482786 8 humerus_pred
-29.249615 28.484583 8 humerus_pred
-27.967272 31.169897 8 humerus_pred
-27.050985 32.565132 8 humerus_pred
-27.429699 32.13098 8 humerus_pred
-28.530516 36.60304 8 humerus_pred
-30.940727 38.42633 8 humerus_pred
-30.193136 37.814465 8 humerus_pred
-30.275578 38.53188 8 humerus_pred
-30.833488 39.90771 8 humerus_pred
-30.499233 41.534004 8 humerus_pred
-30.593048 42.857426 8 humerus_pred
-29.774488 43.1827 8 humerus_pred
-25.831118 51.159187 8 humerus_pred
-25.5307 49.86222 8 humerus_pred
-25.455194 50.425705 8 humerus_pred
-25.355612 53.473915 8 humerus_pred
-26.8094 50.810627 8 humerus_pred
-26.492283 52.54305 8 humerus_pred
-24.04632 53.760715 8 humerus_pred
-22.429981 55.780994 8 humerus_pred
-22.215097 56.03733 8 humerus_pred
2.9255927 62.486347 8 humerus_pred
4.9289975 62.31725 8 humerus_pred
5.904424 61.34066 8 humerus_pred
5.8022423 60.225132 8 humerus_pred
5.844998 59.33679 8 humerus_pred
5.763228 58.251045 8 humerus_pred
5.9337945 56.718357 8 humerus_pred
5.7177024 55.704185 8 humerus_pred
5.071678 55.339085 8 humerus_pred
4.6188025 55.254276 8 humerus_pred
4.093055 54.800323 8 humerus_pred
3.707015 54.757927 8 humerus_pred
0.91086745 53.2895 8 humerus_pred
-2.1671667 52.20092 8 humerus_pred
-5.179861 51.589993 8 humerus_pred
-6.3071747 50.936405 8 humerus_pred
-6.6696153 50.459637 8 humerus_pred
-7.739787 46.357044 8 humerus_pred
-8.341808 45.42576 8 humerus_pred
-8.895959 44.069084 8 humerus_pred
-9.831944 42.943207 8 humerus_pred
-10.879154 41.21238 8 humerus_pred
-11.867331 40.16597 8 humerus_pred
-14.134043 35.773186 8 humerus_pred
-15.363537 22.537306 8 humerus_pred
-0.6856195 26.083588 8 humerus_pred
0.9395477 32.503033 8 humerus_pred
-33.0212 -23.07634 8 humerus_pred
-28.72804 -25.849747 8 humerus_pred
-28.24004 -26.20848 8 humerus_pred
-24.611317 -34.366867 8 humerus_pred
-29.005325 -26.227678 8 humerus_pred
-24.767563 -34.120396 8 humerus_pred
-29.55508 -26.464512 8 humerus_pred
-34.32758 -23.483864 8 humerus_pred
-37.1281 -20.141209 8 humerus_pred
-43.772762 -16.908161 8 humerus_pred
-29.151743 -24.598347 8 humerus_pred
-37.618282 -17.071608 8 humerus_pred
-56.51811 -0.76048344 8 humerus_pred
-59.689495 -0.2655309 8 humerus_pred
-57.102173 -2.6422257 8 humerus_pred
-69.368095 7.736696 8 humerus_pred
-71.14681 25.725502 8 humerus_pred
41.080875 -31.533592 9 scapula_pred
41.082077 -31.517872 9 scapula_pred
15.129542 -29.841259 9 scapula_pred
14.972538 -29.80054 9 scapula_pred
21.167297 -41.103573 9 scapula_pred
21.221678 -41.153023 9 scapula_pred
21.231186 -41.090748 9 scapula_pred
21.211168 -41.15538 9 scapula_pred
21.197935 -41.026237 9 scapula_pred
13.575051 -29.436928 9 scapula_pred
13.749953 -29.516153 9 scapula_pred
-20.463432 -33.391167 9 scapula_pred
-25.101986 -37.896618 9 scapula_pred
-30.432735 -34.156075 9 scapula_pred
-33.052574 -29.538834 9 scapula_pred
-21.835754 -35.514668 9 scapula_pred
-22.578373 -33.516674 9 scapula_pred
-18.453667 -35.445515 9 scapula_pred
-4.927358 -29.134867 9 scapula_pred
0.98789036 -28.100746 9 scapula_pred
0.54227513 -28.93705 9 scapula_pred
-2.9613378 -29.465517 9 scapula_pred
-25.100769 -31.169664 9 scapula_pred
-40.63785 -22.598804 9 scapula_pred
-19.867832 -33.199986 9 scapula_pred
-16.543697 -33.402184 9 scapula_pred
-15.971407 -33.817417 9 scapula_pred
-16.842371 -33.80247 9 scapula_pred
-21.803442 -32.24474 9 scapula_pred
-30.557804 -29.279709 9 scapula_pred
-59.601665 15.645608 9 scapula_pred
-48.02035 -18.36513 9 scapula_pred
-58.454704 6.9600616 9 scapula_pred
-14.416689 -33.481056 9 scapula_pred
1.3117938 -31.074606 9 scapula_pred
2.8153136 -30.349335 9 scapula_pred
3.6428652 -32.474407 9 scapula_pred
62.322414 -23.660551 9 scapula_pred
66.32998 -23.2472 9 scapula_pred
66.385155 -22.868525 9 scapula_pred
66.483444 -22.079277 9 scapula_pred
67.30446 -21.706047 9 scapula_pred
67.45756 -21.365656 9 scapula_pred
68.577 -20.195171 9 scapula_pred
72.37801 -18.213875 9 scapula_pred
71.62068 -17.553238 9 scapula_pred
71.489296 -17.015017 9 scapula_pred
71.590065 -15.846731 9 scapula_pred
71.04423 -15.321746 9 scapula_pred
69.86389 -14.182872 9 scapula_pred
69.21654 -13.571147 9 scapula_pred
67.94449 -12.904673 9 scapula_pred
67.41246 -11.539672 9 scapula_pred
66.924545 -10.68396 9 scapula_pred
65.61068 -9.947063 9 scapula_pred
65.03768 -9.625816 9 scapula_pred
63.50949 -8.163525 9 scapula_pred
62.678577 -7.812931 9 scapula_pred
61.25129 -7.2324305 9 scapula_pred
60.290768 -6.945846 9 scapula_pred
59.534645 -6.7429 9 scapula_pred
55.955856 -8.041269 9 scapula_pred
55.307457 -8.277059 9 scapula_pred
53.46286 -9.080553 9 scapula_pred
52.30159 -9.219415 9 scapula_pred
51.61821 -9.62525 9 scapula_pred
51.35676 -9.287111 9 scapula_pred
51.49543 -7.614594 9 scapula_pred
51.07979 -6.7831297 9 scapula_pred
50.4244 -5.7903485 9 scapula_pred
47.640347 -7.7346044 9 scapula_pred
46.804283 -7.8715267 9 scapula_pred
46.064 -7.841077 9 scapula_pred
45.36113 -8.120782 9 scapula_pred
44.732754 -7.771829 9 scapula_pred
43.573868 -7.4663734 9 scapula_pred
41.029827 -7.274737 9 scapula_pred
39.303665 -7.0660763 9 scapula_pred
36.879677 -6.5423846 9 scapula_pred
35.207806 -6.445343 9 scapula_pred
34.22185 -6.772145 9 scapula_pred
32.35107 -6.5554113 9 scapula_pred
31.916134 -7.109441 9 scapula_pred
31.584284 -7.9445453 9 scapula_pred
30.66076 -7.6697965 9 scapula_pred
30.776512 -9.061203 9 scapula_pred
30.550312 -10.520357 9 scapula_pred
31.61882 -13.38926 9 scapula_pred
30.934935 -13.72581 9 scapula_pred
30.992115 -16.558857 9 scapula_pred
31.036291 -16.67915 9 scapula_pred
30.768885 -17.03147 9 scapula_pred
28.620234 -18.746006 9 scapula_pred
29.222118 -20.20708 9 scapula_pred
29.660276 -21.112892 9 scapula_pred
27.984198 -21.70755 9 scapula_pred
28.654837 -23.737978 9 scapula_pred
28.338896 -24.717545 9 scapula_pred
28.493721 -26.262775 9 scapula_pred
28.414001 -26.707155 9 scapula_pred
29.538258 -28.010212 9 scapula_pred
29.716297 -30.11816 9 scapula_pred
28.215246 -47.88073 9 scapula_pred
28.207157 -48.500477 9 scapula_pred
28.228182 -49.00577 9 scapula_pred
28.218397 -49.917336 9 scapula_pred
28.436457 -50.18176 9 scapula_pred
32.22949 -49.17294 9 scapula_pred
32.480534 -49.81633 9 scapula_pred
29.851027 -52.71004 9 scapula_pred
29.309464 -54.307568 9 scapula_pred
29.282259 -55.13377 9 scapula_pred
28.984972 -56.806522 9 scapula_pred
32.05666 -57.44814 9 scapula_pred
31.054644 -60.38091 9 scapula_pred
31.134304 -61.005222 9 scapula_pred
30.893414 -61.65199 9 scapula_pred
30.530914 -62.905632 9 scapula_pred
30.370531 -63.55651 9 scapula_pred
29.775051 -65.23397 9 scapula_pred
29.132784 -66.71759 9 scapula_pred
28.486748 -67.69435 9 scapula_pred
26.857477 -68.73891 9 scapula_pred
26.220608 -69.895294 9 scapula_pred
26.488792 -70.9702 9 scapula_pred
22.057383 -72.500084 9 scapula_pred
20.742367 -72.85396 9 scapula_pred
17.79293 -74.69083 9 scapula_pred
16.89939 -75.1455 9 scapula_pred
15.589246 -74.660706 9 scapula_pred
14.414293 -74.8193 9 scapula_pred
13.431014 -75.07418 9 scapula_pred
11.520357 -75.081024 9 scapula_pred
9.693137 -74.91131 9 scapula_pred
7.5513706 -73.4173 9 scapula_pred
5.0217543 -71.60734 9 scapula_pred
3.5725381 -70.03655 9 scapula_pred
1.5391953 -67.82743 9 scapula_pred
1.3977962 -67.08444 9 scapula_pred
1.5132817 -63.828293 9 scapula_pred
1.8509884 -62.167404 9 scapula_pred
2.2417424 -61.164864 9 scapula_pred
3.0894709 -60.020016 9 scapula_pred
3.9078927 -59.3449 9 scapula_pred
5.4741654 -59.478626 9 scapula_pred
7.84079 -58.412952 9 scapula_pred
7.7348804 -57.89816 9 scapula_pred
7.8157067 -57.46202 9 scapula_pred
8.917656 -57.082237 9 scapula_pred
8.787177 -56.45792 9 scapula_pred
9.585472 -56.121387 9 scapula_pred
11.575309 -54.179844 9 scapula_pred
12.049761 -54.20974 9 scapula_pred
14.277469 -53.990845 9 scapula_pred
73.67495 -24.273264 9 scapula_pred
13.150781 -29.140959 9 scapula_pred
-21.496347 -38.227608 9 scapula_pred
-73.40659 16.101614 9 scapula_pred
-42.682278 -24.592876 9 scapula_pred
-4.8250003 -32.937267 9 scapula_pred
-70.892296 23.755592 9 scapula_pred


==> CAE_s_tSNE_2.dat <==
x y labels classes
34.429653 55.01458 6 humerus_gt
33.16178 55.544395 6 humerus_gt
33.24657 54.926327 6 humerus_gt
33.693214 54.66542 6 humerus_gt
33.15785 52.349884 6 humerus_gt
33.715614 52.19141 6 humerus_gt
35.93605 50.66772 6 humerus_gt
37.962517 49.90659 6 humerus_gt
38.249664 49.77318 6 humerus_gt
38.664337 49.592907 6 humerus_gt
47.563854 41.739857 6 humerus_gt
48.390087 40.92349 6 humerus_gt
48.58689 40.691174 6 humerus_gt
48.442116 40.442234 6 humerus_gt
48.521126 40.130695 6 humerus_gt
48.764713 39.918976 6 humerus_gt
48.763206 39.114777 6 humerus_gt
48.61143 39.153866 6 humerus_gt
48.676094 38.902897 6 humerus_gt
48.63524 38.408676 6 humerus_gt
48.43719 37.707493 6 humerus_gt
49.244675 29.393194 6 humerus_gt
49.383503 29.930435 6 humerus_gt
49.001556 28.9431 6 humerus_gt
48.507507 29.022114 6 humerus_gt
48.166687 28.658989 6 humerus_gt
48.19939 28.228941 6 humerus_gt
47.45421 26.332409 6 humerus_gt
47.400215 25.54295 6 humerus_gt
46.306816 25.029842 6 humerus_gt
46.64934 25.35974 6 humerus_gt
43.07832 22.873901 6 humerus_gt
41.95151 21.838474 6 humerus_gt
41.835266 20.613514 6 humerus_gt
36.807274 21.634226 6 humerus_gt
33.346794 22.723566 6 humerus_gt
33.964905 19.870634 6 humerus_gt
33.581814 19.246565 6 humerus_gt
34.045 18.779482 6 humerus_gt
32.527603 18.038725 6 humerus_gt
32.356365 17.657682 6 humerus_gt
32.099277 17.341078 6 humerus_gt
31.895662 16.793856 6 humerus_gt
31.98725 17.156214 6 humerus_gt
26.865032 17.266708 6 humerus_gt
19.795122 14.488704 6 humerus_gt
19.641193 12.865395 6 humerus_gt
19.65967 14.255869 6 humerus_gt
15.931922 11.933627 6 humerus_gt
15.381932 11.444239 6 humerus_gt
15.460378 11.6181135 6 humerus_gt
15.079547 11.17391 6 humerus_gt
14.296431 10.187048 6 humerus_gt
12.146416 7.98689 6 humerus_gt
11.790341 7.8283753 6 humerus_gt
10.700543 7.490806 6 humerus_gt
10.799766 6.684071 6 humerus_gt
10.610481 6.39233 6 humerus_gt
10.767581 6.429045 6 humerus_gt
1.821673 4.490799 6 humerus_gt
3.0018346 4.691504 6 humerus_gt
2.6161897 5.03501 6 humerus_gt
-1.6776619 4.8628483 6 humerus_gt
-4.099103 7.0401535 6 humerus_gt
-4.3738666 6.885932 6 humerus_gt
-7.3922133 1.2498643 6 humerus_gt
-8.095248 1.6536814 6 humerus_gt
-9.797028 6.015969 6 humerus_gt
-11.145522 8.205702 6 humerus_gt
-11.809389 8.450595 6 humerus_gt
-13.211659 8.018915 6 humerus_gt
-13.3033 7.9988523 6 humerus_gt
-13.477865 8.693505 6 humerus_gt
-15.639561 10.975932 6 humerus_gt
-16.406599 11.287556 6 humerus_gt
-17.086689 12.290429 6 humerus_gt
-19.095196 12.741508 6 humerus_gt
-19.093264 13.501393 6 humerus_gt
-19.20487 13.361826 6 humerus_gt
-19.219187 14.011366 6 humerus_gt
-19.536283 14.795409 6 humerus_gt
-20.102982 14.877319 6 humerus_gt
-20.407703 14.919655 6 humerus_gt
-21.782064 15.864011 6 humerus_gt
-21.578371 16.000303 6 humerus_gt
-21.82662 16.305336 6 humerus_gt
-22.049753 16.397316 6 humerus_gt
-25.635672 22.36495 6 humerus_gt
-25.490337 22.942192 6 humerus_gt
-25.47743 22.681784 6 humerus_gt
-25.86248 23.38614 6 humerus_gt
-26.052454 23.565266 6 humerus_gt
-26.219332 24.624931 6 humerus_gt
-26.218363 24.160975 6 humerus_gt
-26.652395 24.744017 6 humerus_gt
-26.520779 25.032436 6 humerus_gt
-29.095497 33.082237 6 humerus_gt
-28.966434 32.81999 6 humerus_gt
-29.113386 33.18257 6 humerus_gt
-29.782219 34.256195 6 humerus_gt
-30.104628 35.02418 6 humerus_gt
-30.131191 34.90507 6 humerus_gt
-30.719866 35.825752 6 humerus_gt
-31.803272 40.161102 6 humerus_gt
-31.857271 40.61843 6 humerus_gt
-31.964771 41.36615 6 humerus_gt
-31.936878 42.343708 6 humerus_gt
-32.069473 42.78885 6 humerus_gt
-16.82013 48.78745 6 humerus_gt
-16.262682 48.899467 6 humerus_gt
-16.328245 48.882236 6 humerus_gt
-15.943014 48.893917 6 humerus_gt
-15.100437 48.83855 6 humerus_gt
-14.566636 48.79212 6 humerus_gt
-14.360962 48.807014 6 humerus_gt
-14.2726 48.780067 6 humerus_gt
0.29009756 46.266796 6 humerus_gt
0.74264485 46.408146 6 humerus_gt
1.5503105 46.867863 6 humerus_gt
1.5007586 46.79933 6 humerus_gt
1.8005217 47.158195 6 humerus_gt
2.0400252 47.5179 6 humerus_gt
2.3651323 48.11155 6 humerus_gt
2.4652612 48.285393 6 humerus_gt
3.3730252 47.876255 6 humerus_gt
3.3755927 47.878223 6 humerus_gt
2.2697513 48.957237 6 humerus_gt
2.0002155 49.014988 6 humerus_gt
1.5466862 49.193653 6 humerus_gt
1.0562003 49.267128 6 humerus_gt
0.7867989 49.29493 6 humerus_gt
0.2846355 49.328266 6 humerus_gt
-0.687974 49.21095 6 humerus_gt
-1.1051859 49.128094 6 humerus_gt
-5.359145 48.489265 6 humerus_gt
-9.180084 48.24308 6 humerus_gt
-10.851222 45.625458 6 humerus_gt
-11.241411 44.267204 6 humerus_gt
-11.672723 41.819393 6 humerus_gt
-12.682017 38.60957 6 humerus_gt
-14.512043 34.86104 6 humerus_gt
-14.846383 21.795326 6 humerus_gt
-0.31936237 26.564903 6 humerus_gt
1.0014946 32.461033 6 humerus_gt
-23.485006 -28.320549 6 humerus_gt
-6.052295 -27.265179 7 scapula_gt
10.335243 -29.162125 7 scapula_gt
10.377051 -29.213179 7 scapula_gt
68.62249 -27.274567 7 scapula_gt
68.661644 -27.217798 7 scapula_gt
68.77566 -27.058159 7 scapula_gt
69.426926 -26.194752 7 scapula_gt
68.83187 -26.962542 7 scapula_gt
69.728615 -25.72572 7 scapula_gt
70.04953 -25.476364 7 scapula_gt
69.68367 -25.861786 7 scapula_gt
69.98105 -25.373272 7 scapula_gt
70.20136 -25.179335 7 scapula_gt
70.111015 -25.069696 7 scapula_gt
70.09594 -24.813162 7 scapula_gt
73.66889 -20.448505 7 scapula_gt
73.91563 -19.997917 7 scapula_gt
73.85686 -19.971466 7 scapula_gt
74.146126 -19.448036 7 scapula_gt
74.32834 -19.293707 7 scapula_gt
74.21963 -18.962137 7 scapula_gt
73.92349 -18.457039 7 scapula_gt
74.34554 -17.25171 7 scapula_gt
75.042854 -16.365162 7 scapula_gt
74.90107 -16.54726 7 scapula_gt
74.58873 -16.058107 7 scapula_gt
74.44624 -15.562542 7 scapula_gt
74.91401 -15.266104 7 scapula_gt
75.10604 -15.057263 7 scapula_gt
75.15291 -14.734454 7 scapula_gt
68.49931 -7.665295 7 scapula_gt
67.73373 -7.4576607 7 scapula_gt
67.14195 -6.7156754 7 scapula_gt
66.16148 -6.7514696 7 scapula_gt
65.13898 -6.8216276 7 scapula_gt
63.508297 -5.9209733 7 scapula_gt
61.959995 -5.72604 7 scapula_gt
60.788208 -5.518002 7 scapula_gt
59.130527 -5.391882 7 scapula_gt
56.493057 -5.106845 7 scapula_gt
55.438377 -3.8321917 7 scapula_gt
54.52776 -4.254229 7 scapula_gt
54.86887 -4.322031 7 scapula_gt
54.45174 -3.5285776 7 scapula_gt
52.97502 -2.6769998 7 scapula_gt
49.09817 -4.899424 7 scapula_gt
50.824665 -3.4533 7 scapula_gt
49.09659 -4.8153768 7 scapula_gt
48.6537 -3.9904861 7 scapula_gt
48.43228 -3.9392226 7 scapula_gt
47.221245 -4.0361214 7 scapula_gt
44.794468 -7.155671 7 scapula_gt
44.26568 -7.2468786 7 scapula_gt
42.983658 -4.7371807 7 scapula_gt
41.02368 -6.467612 7 scapula_gt
41.402725 -4.889392 7 scapula_gt
40.55842 -5.3098125 7 scapula_gt
37.60539 -8.506111 7 scapula_gt
37.410347 -8.308912 7 scapula_gt
37.219788 -9.133985 7 scapula_gt
35.26344 -11.949818 7 scapula_gt
35.612087 -12.265876 7 scapula_gt
34.867928 -12.23733 7 scapula_gt
34.012543 -13.367726 7 scapula_gt
32.898556 -14.204482 7 scapula_gt
33.406315 -15.4848 7 scapula_gt
32.70493 -15.428073 7 scapula_gt
33.35609 -16.274683 7 scapula_gt
33.301018 -16.482113 7 scapula_gt
30.921234 -20.936234 7 scapula_gt
33.33121 -22.393969 7 scapula_gt
33.35807 -22.585 7 scapula_gt
33.357895 -23.404032 7 scapula_gt
33.201996 -23.739462 7 scapula_gt
33.066906 -24.093128 7 scapula_gt
30.132475 -26.707726 7 scapula_gt
31.105883 -28.350002 7 scapula_gt
31.156855 -28.75232 7 scapula_gt
31.050657 -28.925495 7 scapula_gt
25.954657 -53.331127 7 scapula_gt
25.951904 -53.443695 7 scapula_gt
26.161762 -53.941883 7 scapula_gt
26.763397 -54.956398 7 scapula_gt
27.343882 -56.005726 7 scapula_gt
27.372025 -56.09748 7 scapula_gt
27.659851 -56.653397 7 scapula_gt
27.799707 -56.74756 7 scapula_gt
27.874557 -56.947052 7 scapula_gt
27.211107 -59.742195 7 scapula_gt
27.019163 -60.327923 7 scapula_gt
26.520315 -61.703926 7 scapula_gt
26.865583 -61.57855 7 scapula_gt
26.151718 -63.10263 7 scapula_gt
25.815657 -63.663395 7 scapula_gt
25.762661 -63.68612 7 scapula_gt
25.483864 -64.415245 7 scapula_gt
25.08515 -65.26899 7 scapula_gt
24.902359 -66.21182 7 scapula_gt
24.64592 -67.15414 7 scapula_gt
23.457794 -68.74093 7 scapula_gt
23.294567 -69.18996 7 scapula_gt
22.817562 -69.61954 7 scapula_gt
21.377901 -73.04445 7 scapula_gt
20.234173 -73.47095 7 scapula_gt
17.373835 -73.81055 7 scapula_gt
17.071152 -73.92414 7 scapula_gt
16.334007 -74.131195 7 scapula_gt
13.993926 -76.00633 7 scapula_gt
13.633484 -76.13615 7 scapula_gt
12.514013 -76.047 7 scapula_gt
11.106932 -75.87864 7 scapula_gt
6.759777 -73.750084 7 scapula_gt
6.1518807 -73.49739 7 scapula_gt
5.479756 -73.18055 7 scapula_gt
3.8077912 -72.12121 7 scapula_gt
3.6657162 -72.02855 7 scapula_gt
-0.53180325 -66.02911 7 scapula_gt
-0.53892386 -65.93196 7 scapula_gt
0.6182361 -61.70276 7 scapula_gt
0.65235144 -61.37698 7 scapula_gt
0.59585387 -60.508442 7 scapula_gt
1.2754825 -58.37704 7 scapula_gt
1.5477402 -58.031845 7 scapula_gt
1.5765512 -57.82932 7 scapula_gt
8.839021 -58.168556 7 scapula_gt
9.035878 -57.987892 7 scapula_gt
9.455918 -57.142395 7 scapula_gt
9.877376 -55.93938 7 scapula_gt
11.822337 -54.31835 7 scapula_gt
13.427953 -51.37164 7 scapula_gt
42.507042 -25.803122 7 scapula_gt
5.6590595 -25.307919 8 humerus_pred
-0.98964757 -27.553183 8 humerus_pred
-0.9049509 -27.463316 8 humerus_pred
-0.96661687 -27.485983 8 humerus_pred
-0.9188661 -27.468258 8 humerus_pred
-4.0437684 -28.29836 8 humerus_pred
-19.354403 -34.659584 8 humerus_pred
-1.6914322 -27.801485 8 humerus_pred
-14.37724 -35.732174 8 humerus_pred
-14.6440735 -35.614864 8 humerus_pred
-28.321545 -29.405125 8 humerus_pred
-23.315216 -32.78925 8 humerus_pred
-24.82877 -32.38044 8 humerus_pred
-28.637928 -29.113682 8 humerus_pred
-39.249462 -22.146935 8 humerus_pred
-36.652042 -25.356646 8 humerus_pred
-52.20315 -13.76369 8 humerus_pred
-39.427917 -22.55761 8 humerus_pred
-24.852228 -32.02138 8 humerus_pred
-45.456837 -17.993773 8 humerus_pred
-39.704777 -22.319534 8 humerus_pred
-44.646973 -18.128473 8 humerus_pred
-34.524723 -24.934206 8 humerus_pred
-38.42947 -22.108036 8 humerus_pred
-30.005026 -29.00109 8 humerus_pred
-47.067577 -14.456585 8 humerus_pred
-68.67083 6.242969 8 humerus_pred
-68.969986 12.934366 8 humerus_pred
-66.71644 21.778551 8 humerus_pred
-53.656147 -12.148037 8 humerus_pred
-35.51435 -24.946861 8 humerus_pred
-26.82232 -28.898497 8 humerus_pred
-34.395382 -25.433765 8 humerus_pred
-53.468464 -12.34157 8 humerus_pred
-48.75172 -13.804951 8 humerus_pred
-33.98486 -27.790625 8 humerus_pred
-34.008873 -26.71326 8 humerus_pred
-62.89384 12.541889 8 humerus_pred
-68.93441 5.4690795 8 humerus_pred
-37.507145 -25.0676 8 humerus_pred
-39.350784 -23.077173 8 humerus_pred
-49.293335 -13.689896 8 humerus_pred
-68.67907 3.2053778 8 humerus_pred
-48.2697 7.0559626 8 humerus_pred
-48.430664 -13.954465 8 humerus_pred
-22.813385 -28.753326 8 humerus_pred
-48.05725 -14.486641 8 humerus_pred
-25.358568 -28.43619 8 humerus_pred
-22.972591 -28.600883 8 humerus_pred
-34.188118 -27.514181 8 humerus_pred
-39.213867 -24.120676 8 humerus_pred
-38.746773 -23.655985 8 humerus_pred
-50.580307 0.3423809 8 humerus_pred
-49.062958 -13.444121 8 humerus_pred
-43.852154 -14.322201 8 humerus_pred
-52.47079 -12.310985 8 humerus_pred
-24.670115 -28.315964 8 humerus_pred
-22.438013 -28.652248 8 humerus_pred
-11.990329 -32.027126 8 humerus_pred
-12.176046 -31.913969 8 humerus_pred
-16.128521 -31.246613 8 humerus_pred
-11.441778 -32.36096 8 humerus_pred
10.999003 -16.246681 8 humerus_pred
10.970733 -16.242184 8 humerus_pred
-11.106612 -32.32356 8 humerus_pred
-11.306932 -32.33386 8 humerus_pred
15.392798 -13.689532 8 humerus_pred
11.379842 -16.015276 8 humerus_pred
-15.9881315 -31.421953 8 humerus_pred
11.791081 -15.743253 8 humerus_pred
11.910832 -15.627371 8 humerus_pred
14.071353 -14.194336 8 humerus_pred
14.584249 -13.89443 8 humerus_pred
16.675928 -12.934646 8 humerus_pred
16.527033 -12.958229 8 humerus_pred
14.831728 -13.5822525 8 humerus_pred
16.287825 -12.949368 8 humerus_pred
13.962262 -13.539672 8 humerus_pred
14.564668 -13.130235 8 humerus_pred
13.954249 -13.261081 8 humerus_pred
14.586112 -13.121955 8 humerus_pred
15.247668 -12.825487 8 humerus_pred
14.417324 -12.836516 8 humerus_pred
14.565537 -12.83842 8 humerus_pred
14.198603 -12.665206 8 humerus_pred
13.186634 -13.277131 8 humerus_pred
13.70257 -12.906095 8 humerus_pred
7.6877036 -16.742609 8 humerus_pred
7.8725324 -16.502964 8 humerus_pred
-2.6256635 -26.095568 8 humerus_pred
8.148398 -16.22892 8 humerus_pred
13.169573 -12.534931 8 humerus_pred
7.9846125 -16.241362 8 humerus_pred
-10.872521 -29.719866 8 humerus_pred
7.4166083 -16.304747 8 humerus_pred
12.6421385 -12.892467 8 humerus_pred
8.036747 -16.212881 8 humerus_pred
41.45855 -16.90043 8 humerus_pred
41.445892 -16.872385 8 humerus_pred
8.821152 -14.553083 8 humerus_pred
7.246798 -15.934922 8 humerus_pred
8.98465 -13.8139 8 humerus_pred
42.241116 -14.226736 8 humerus_pred
42.1455 -14.578965 8 humerus_pred
42.029213 -15.277904 8 humerus_pred
41.84147 -15.381472 8 humerus_pred
41.68297 -15.290979 8 humerus_pred
41.8852 -15.455661 8 humerus_pred
9.053331 -13.511154 8 humerus_pred
41.34757 -15.231403 8 humerus_pred
39.092167 -56.567398 8 humerus_pred
39.07508 -56.524387 8 humerus_pred
39.07357 -56.51893 8 humerus_pred
42.29922 -16.389181 8 humerus_pred
49.33855 -15.697731 8 humerus_pred
49.23556 -15.665868 8 humerus_pred
49.365517 -15.724387 8 humerus_pred
-1.989703 -19.477398 8 humerus_pred
-3.0112138 -19.904255 8 humerus_pred
-2.7128222 -19.77507 8 humerus_pred
50.561398 -16.433475 8 humerus_pred
14.86056 -11.863868 8 humerus_pred
-10.88392 -33.19467 8 humerus_pred
-21.091566 -30.160866 8 humerus_pred
-39.56295 -24.700338 8 humerus_pred
-35.018925 -25.933477 8 humerus_pred
-41.86361 -21.247509 8 humerus_pred
-27.22758 -32.462776 8 humerus_pred
-27.098099 -32.877014 8 humerus_pred
-13.001343 -29.095049 8 humerus_pred
-13.035425 -29.119297 8 humerus_pred
-47.71658 -1.8777635 8 humerus_pred
-42.584385 -15.733015 8 humerus_pred
-32.583702 -24.722385 8 humerus_pred
51.732307 -17.141174 8 humerus_pred
51.697956 -17.129133 8 humerus_pred
17.731897 -12.877485 8 humerus_pred
17.69535 -12.829778 8 humerus_pred
15.582933 -12.830112 8 humerus_pred
-22.4292 -28.32746 8 humerus_pred
-65.81835 14.58308 8 humerus_pred
-64.28861 4.5301023 8 humerus_pred
-59.423576 7.7237434 8 humerus_pred
-62.70796 -2.9322956 8 humerus_pred
-62.624123 -3.2174447 8 humerus_pred
-64.36138 -2.0922494 8 humerus_pred
-64.37226 -2.0382712 8 humerus_pred
-73.47913 16.258121 8 humerus_pred
-43.291935 -24.83459 8 humerus_pred
-60.378365 -5.6566114 8 humerus_pred
-70.354866 8.803228 8 humerus_pred
-72.62948 22.055141 9 scapula_pred
-71.94626 20.740263 9 scapula_pred
-72.25536 22.349855 9 scapula_pred
-70.919365 20.636086 9 scapula_pred
-71.75188 20.184217 9 scapula_pred
-72.36448 21.659252 9 scapula_pred
-70.96651 21.122866 9 scapula_pred
-69.29943 7.1174192 9 scapula_pred
-71.92146 19.080433 9 scapula_pred
-69.169174 14.321171 9 scapula_pred
-68.87953 12.621125 9 scapula_pred
-72.56581 19.691263 9 scapula_pred
-70.18858 19.207043 9 scapula_pred
-72.37384 21.321592 9 scapula_pred
-69.05932 12.890835 9 scapula_pred
-72.06386 21.303205 9 scapula_pred
-72.52378 20.20417 9 scapula_pred
-72.09671 22.725723 9 scapula_pred
-70.98632 20.351486 9 scapula_pred
-69.43044 3.2990923 9 scapula_pred
-69.2364 4.118131 9 scapula_pred
-67.339516 9.737274 9 scapula_pred
-50.629597 -15.013267 9 scapula_pred
-69.02781 12.49854 9 scapula_pred
-72.02383 21.674965 9 scapula_pred
-68.60798 11.883876 9 scapula_pred
-71.96588 22.153362 9 scapula_pred
-70.86835 19.623796 9 scapula_pred
-68.01828 19.782887 9 scapula_pred
-48.22998 -14.484031 9 scapula_pred
-63.730503 13.767666 9 scapula_pred
-68.74616 11.707835 9 scapula_pred
-72.31827 21.200886 9 scapula_pred
-69.19405 2.913313 9 scapula_pred
-69.19336 2.9129527 9 scapula_pred
-53.33225 -11.840754 9 scapula_pred
-55.088585 -10.326493 9 scapula_pred
-67.7762 23.195889 9 scapula_pred
-72.38948 21.223063 9 scapula_pred
-68.04527 15.1452265 9 scapula_pred
-67.973724 18.009682 9 scapula_pred
-67.31551 19.088306 9 scapula_pred
-60.8981 14.224331 9 scapula_pred
-63.76042 13.24647 9 scapula_pred
-66.44189 10.085004 9 scapula_pred
-66.42852 10.050705 9 scapula_pred
-54.958504 -10.191378 9 scapula_pred
-63.331795 13.756792 9 scapula_pred
-53.098183 6.7494807 9 scapula_pred
-62.641743 14.249552 9 scapula_pred
-64.30117 16.92577 9 scapula_pred
-55.50674 -9.859528 9 scapula_pred
-51.9236 -14.032071 9 scapula_pred
-62.436333 14.44216 9 scapula_pred
-62.910587 14.551085 9 scapula_pred
-68.45838 3.188986 9 scapula_pred
-61.694027 13.326677 9 scapula_pred
-68.41238 4.2130947 9 scapula_pred
-48.28304 3.7563887 9 scapula_pred
-47.38527 2.9873862 9 scapula_pred
-48.10268 3.3759117 9 scapula_pred
-69.76165 21.051514 9 scapula_pred
-53.972385 5.046766 9 scapula_pred
-48.47349 2.0307617 9 scapula_pred
-53.699665 6.22318 9 scapula_pred
-53.51691 5.8721743 9 scapula_pred
-66.060104 12.018145 9 scapula_pred
-46.895344 -1.6140782 9 scapula_pred
-47.134872 -1.8129003 9 scapula_pred
-47.623497 -1.756891 9 scapula_pred
-64.492775 8.474342 9 scapula_pred
-65.4975 2.508006 9 scapula_pred
-65.47864 2.28918 9 scapula_pred
-66.11777 12.408516 9 scapula_pred
-64.47303 8.078655 9 scapula_pred
-65.28923 2.9811087 9 scapula_pred
-65.850395 0.08541665 9 scapula_pred
-69.50096 6.2287874 9 scapula_pred
-66.25241 7.1482944 9 scapula_pred
-70.636795 17.917604 9 scapula_pred
-60.152767 9.312543 9 scapula_pred
-70.86885 15.787047 9 scapula_pred
-66.56755 7.1596174 9 scapula_pred
-64.79343 10.808731 9 scapula_pred
-71.19051 17.547192 9 scapula_pred
-67.18025 7.356494 9 scapula_pred
-67.00349 2.413608 9 scapula_pred
-59.169853 -3.245956 9 scapula_pred
-67.4472 6.662719 9 scapula_pred
-60.413692 9.550983 9 scapula_pred
-73.69024 19.894066 9 scapula_pred
-73.39838 21.90618 9 scapula_pred
-64.34684 9.968522 9 scapula_pred
-68.61726 6.527406 9 scapula_pred
-52.056686 -10.733226 9 scapula_pred
-66.90389 12.844306 9 scapula_pred
-64.44932 9.480151 9 scapula_pred
-63.161423 5.678278 9 scapula_pred
-56.6367 -9.417752 9 scapula_pred
-65.381325 9.786571 9 scapula_pred
-64.7161 10.767831 9 scapula_pred
-67.95487 16.487734 9 scapula_pred
-57.87538 -4.158542 9 scapula_pred
-70.806465 15.516689 9 scapula_pred
-58.597492 -0.25072634 9 scapula_pred
-62.404484 5.0601683 9 scapula_pred
-41.9349 -23.44242 9 scapula_pred
-41.885704 -23.44513 9 scapula_pred
-56.982716 -3.7187238 9 scapula_pred
-56.36096 -3.0621562 9 scapula_pred
-47.11489 -16.908575 9 scapula_pred
-62.63874 6.9857526 9 scapula_pred
-58.48063 4.5959716 9 scapula_pred
-69.23453 14.0592985 9 scapula_pred
-57.338367 -6.2559104 9 scapula_pred
-65.96791 6.0721116 9 scapula_pred
-57.06918 -3.9300444 9 scapula_pred
-51.54585 -2.5951831 9 scapula_pred
-65.5722 6.007255 9 scapula_pred
-66.08715 6.4985514 9 scapula_pred
-57.603054 -4.135671 9 scapula_pred
-46.992805 -16.59937 9 scapula_pred
-62.050697 5.894756 9 scapula_pred
-62.092655 2.7741075 9 scapula_pred
-73.41889 22.124777 9 scapula_pred
-69.94202 10.81404 9 scapula_pred
-67.19172 19.798277 9 scapula_pred
-68.12425 22.807543 9 scapula_pred
-62.496296 15.591979 9 scapula_pred
-66.816216 18.664177 9 scapula_pred
-69.576775 21.62092 9 scapula_pred
-51.054337 5.3155956 9 scapula_pred
-48.44456 -1.002893 9 scapula_pred
-47.63101 -5.525838 9 scapula_pred
-64.97794 14.201122 9 scapula_pred
-50.48947 3.1576486 9 scapula_pred
-68.77645 18.85922 9 scapula_pred
-59.173347 13.104948 9 scapula_pred
-69.297676 2.5472643 9 scapula_pred
-67.278336 0.6103759 9 scapula_pred
-71.926125 16.119303 9 scapula_pred
-62.526287 -2.7379196 9 scapula_pred
-72.14463 15.425523 9 scapula_pred
-71.98443 16.21486 9 scapula_pred
-60.32786 -5.151651 9 scapula_pred
-72.951416 8.742768 9 scapula_pred
-73.5018 17.746231 9 scapula_pred


==> CAE_s_tSNE_3.dat <==
x y labels classes
34.429653 55.01458 6 humerus_gt
33.16178 55.544395 6 humerus_gt
33.24657 54.926327 6 humerus_gt
33.693214 54.66542 6 humerus_gt
33.15785 52.349884 6 humerus_gt
33.715614 52.19141 6 humerus_gt
35.93605 50.66772 6 humerus_gt
37.962517 49.90659 6 humerus_gt
38.249664 49.77318 6 humerus_gt
38.664337 49.592907 6 humerus_gt
47.563854 41.739857 6 humerus_gt
48.390087 40.92349 6 humerus_gt
48.58689 40.691174 6 humerus_gt
48.442116 40.442234 6 humerus_gt
48.521126 40.130695 6 humerus_gt
48.764713 39.918976 6 humerus_gt
48.763206 39.114777 6 humerus_gt
48.61143 39.153866 6 humerus_gt
48.676094 38.902897 6 humerus_gt
48.63524 38.408676 6 humerus_gt
48.43719 37.707493 6 humerus_gt
49.244675 29.393194 6 humerus_gt
49.383503 29.930435 6 humerus_gt
49.001556 28.9431 6 humerus_gt
48.507507 29.022114 6 humerus_gt
48.166687 28.658989 6 humerus_gt
48.19939 28.228941 6 humerus_gt
47.45421 26.332409 6 humerus_gt
47.400215 25.54295 6 humerus_gt
46.306816 25.029842 6 humerus_gt
46.64934 25.35974 6 humerus_gt
43.07832 22.873901 6 humerus_gt
41.95151 21.838474 6 humerus_gt
41.835266 20.613514 6 humerus_gt
36.807274 21.634226 6 humerus_gt
33.346794 22.723566 6 humerus_gt
33.964905 19.870634 6 humerus_gt
33.581814 19.246565 6 humerus_gt
34.045 18.779482 6 humerus_gt
32.527603 18.038725 6 humerus_gt
32.356365 17.657682 6 humerus_gt
32.099277 17.341078 6 humerus_gt
31.895662 16.793856 6 humerus_gt
31.98725 17.156214 6 humerus_gt
26.865032 17.266708 6 humerus_gt
19.795122 14.488704 6 humerus_gt
19.641193 12.865395 6 humerus_gt
19.65967 14.255869 6 humerus_gt
15.931922 11.933627 6 humerus_gt
15.381932 11.444239 6 humerus_gt
15.460378 11.6181135 6 humerus_gt
15.079547 11.17391 6 humerus_gt
14.296431 10.187048 6 humerus_gt
12.146416 7.98689 6 humerus_gt
11.790341 7.8283753 6 humerus_gt
10.700543 7.490806 6 humerus_gt
10.799766 6.684071 6 humerus_gt
10.610481 6.39233 6 humerus_gt
10.767581 6.429045 6 humerus_gt
1.821673 4.490799 6 humerus_gt
3.0018346 4.691504 6 humerus_gt
2.6161897 5.03501 6 humerus_gt
-1.6776619 4.8628483 6 humerus_gt
-4.099103 7.0401535 6 humerus_gt
-4.3738666 6.885932 6 humerus_gt
-7.3922133 1.2498643 6 humerus_gt
-8.095248 1.6536814 6 humerus_gt
-9.797028 6.015969 6 humerus_gt
-11.145522 8.205702 6 humerus_gt
-11.809389 8.450595 6 humerus_gt
-13.211659 8.018915 6 humerus_gt
-13.3033 7.9988523 6 humerus_gt
-13.477865 8.693505 6 humerus_gt
-15.639561 10.975932 6 humerus_gt
-16.406599 11.287556 6 humerus_gt
-17.086689 12.290429 6 humerus_gt
-19.095196 12.741508 6 humerus_gt
-19.093264 13.501393 6 humerus_gt
-19.20487 13.361826 6 humerus_gt
-19.219187 14.011366 6 humerus_gt
-19.536283 14.795409 6 humerus_gt
-20.102982 14.877319 6 humerus_gt
-20.407703 14.919655 6 humerus_gt
-21.782064 15.864011 6 humerus_gt
-21.578371 16.000303 6 humerus_gt
-21.82662 16.305336 6 humerus_gt
-22.049753 16.397316 6 humerus_gt
-25.635672 22.36495 6 humerus_gt
-25.490337 22.942192 6 humerus_gt
-25.47743 22.681784 6 humerus_gt
-25.86248 23.38614 6 humerus_gt
-26.052454 23.565266 6 humerus_gt
-26.219332 24.624931 6 humerus_gt
-26.218363 24.160975 6 humerus_gt
-26.652395 24.744017 6 humerus_gt
-26.520779 25.032436 6 humerus_gt
-29.095497 33.082237 6 humerus_gt
-28.966434 32.81999 6 humerus_gt
-29.113386 33.18257 6 humerus_gt
-29.782219 34.256195 6 humerus_gt
-30.104628 35.02418 6 humerus_gt
-30.131191 34.90507 6 humerus_gt
-30.719866 35.825752 6 humerus_gt
-31.803272 40.161102 6 humerus_gt
-31.857271 40.61843 6 humerus_gt
-31.964771 41.36615 6 humerus_gt
-31.936878 42.343708 6 humerus_gt
-32.069473 42.78885 6 humerus_gt
-16.82013 48.78745 6 humerus_gt
-16.262682 48.899467 6 humerus_gt
-16.328245 48.882236 6 humerus_gt
-15.943014 48.893917 6 humerus_gt
-15.100437 48.83855 6 humerus_gt
-14.566636 48.79212 6 humerus_gt
-14.360962 48.807014 6 humerus_gt
-14.2726 48.780067 6 humerus_gt
0.29009756 46.266796 6 humerus_gt
0.74264485 46.408146 6 humerus_gt
1.5503105 46.867863 6 humerus_gt
1.5007586 46.79933 6 humerus_gt
1.8005217 47.158195 6 humerus_gt
2.0400252 47.5179 6 humerus_gt
2.3651323 48.11155 6 humerus_gt
2.4652612 48.285393 6 humerus_gt
3.3730252 47.876255 6 humerus_gt
3.3755927 47.878223 6 humerus_gt
2.2697513 48.957237 6 humerus_gt
2.0002155 49.014988 6 humerus_gt
1.5466862 49.193653 6 humerus_gt
1.0562003 49.267128 6 humerus_gt
0.7867989 49.29493 6 humerus_gt
0.2846355 49.328266 6 humerus_gt
-0.687974 49.21095 6 humerus_gt
-1.1051859 49.128094 6 humerus_gt
-5.359145 48.489265 6 humerus_gt
-9.180084 48.24308 6 humerus_gt
-10.851222 45.625458 6 humerus_gt
-11.241411 44.267204 6 humerus_gt
-11.672723 41.819393 6 humerus_gt
-12.682017 38.60957 6 humerus_gt
-14.512043 34.86104 6 humerus_gt
-14.846383 21.795326 6 humerus_gt
-0.31936237 26.564903 6 humerus_gt
1.0014946 32.461033 6 humerus_gt
-23.485006 -28.320549 6 humerus_gt
-6.052295 -27.265179 7 scapula_gt
10.335243 -29.162125 7 scapula_gt
10.377051 -29.213179 7 scapula_gt
68.62249 -27.274567 7 scapula_gt
68.661644 -27.217798 7 scapula_gt
68.77566 -27.058159 7 scapula_gt
69.426926 -26.194752 7 scapula_gt
68.83187 -26.962542 7 scapula_gt
69.728615 -25.72572 7 scapula_gt
70.04953 -25.476364 7 scapula_gt
69.68367 -25.861786 7 scapula_gt
69.98105 -25.373272 7 scapula_gt
70.20136 -25.179335 7 scapula_gt
70.111015 -25.069696 7 scapula_gt
70.09594 -24.813162 7 scapula_gt
73.66889 -20.448505 7 scapula_gt
73.91563 -19.997917 7 scapula_gt
73.85686 -19.971466 7 scapula_gt
74.146126 -19.448036 7 scapula_gt
74.32834 -19.293707 7 scapula_gt
74.21963 -18.962137 7 scapula_gt
73.92349 -18.457039 7 scapula_gt
74.34554 -17.25171 7 scapula_gt
75.042854 -16.365162 7 scapula_gt
74.90107 -16.54726 7 scapula_gt
74.58873 -16.058107 7 scapula_gt
74.44624 -15.562542 7 scapula_gt
74.91401 -15.266104 7 scapula_gt
75.10604 -15.057263 7 scapula_gt
75.15291 -14.734454 7 scapula_gt
68.49931 -7.665295 7 scapula_gt
67.73373 -7.4576607 7 scapula_gt
67.14195 -6.7156754 7 scapula_gt
66.16148 -6.7514696 7 scapula_gt
65.13898 -6.8216276 7 scapula_gt
63.508297 -5.9209733 7 scapula_gt
61.959995 -5.72604 7 scapula_gt
60.788208 -5.518002 7 scapula_gt
59.130527 -5.391882 7 scapula_gt
56.493057 -5.106845 7 scapula_gt
55.438377 -3.8321917 7 scapula_gt
54.52776 -4.254229 7 scapula_gt
54.86887 -4.322031 7 scapula_gt
54.45174 -3.5285776 7 scapula_gt
52.97502 -2.6769998 7 scapula_gt
49.09817 -4.899424 7 scapula_gt
50.824665 -3.4533 7 scapula_gt
49.09659 -4.8153768 7 scapula_gt
48.6537 -3.9904861 7 scapula_gt
48.43228 -3.9392226 7 scapula_gt
47.221245 -4.0361214 7 scapula_gt
44.794468 -7.155671 7 scapula_gt
44.26568 -7.2468786 7 scapula_gt
42.983658 -4.7371807 7 scapula_gt
41.02368 -6.467612 7 scapula_gt
41.402725 -4.889392 7 scapula_gt
40.55842 -5.3098125 7 scapula_gt
37.60539 -8.506111 7 scapula_gt
37.410347 -8.308912 7 scapula_gt
37.219788 -9.133985 7 scapula_gt
35.26344 -11.949818 7 scapula_gt
35.612087 -12.265876 7 scapula_gt
34.867928 -12.23733 7 scapula_gt
34.012543 -13.367726 7 scapula_gt
32.898556 -14.204482 7 scapula_gt
33.406315 -15.4848 7 scapula_gt
32.70493 -15.428073 7 scapula_gt
33.35609 -16.274683 7 scapula_gt
33.301018 -16.482113 7 scapula_gt
30.921234 -20.936234 7 scapula_gt
33.33121 -22.393969 7 scapula_gt
33.35807 -22.585 7 scapula_gt
33.357895 -23.404032 7 scapula_gt
33.201996 -23.739462 7 scapula_gt
33.066906 -24.093128 7 scapula_gt
30.132475 -26.707726 7 scapula_gt
31.105883 -28.350002 7 scapula_gt
31.156855 -28.75232 7 scapula_gt
31.050657 -28.925495 7 scapula_gt
25.954657 -53.331127 7 scapula_gt
25.951904 -53.443695 7 scapula_gt
26.161762 -53.941883 7 scapula_gt
26.763397 -54.956398 7 scapula_gt
27.343882 -56.005726 7 scapula_gt
27.372025 -56.09748 7 scapula_gt
27.659851 -56.653397 7 scapula_gt
27.799707 -56.74756 7 scapula_gt
27.874557 -56.947052 7 scapula_gt
27.211107 -59.742195 7 scapula_gt
27.019163 -60.327923 7 scapula_gt
26.520315 -61.703926 7 scapula_gt
26.865583 -61.57855 7 scapula_gt
26.151718 -63.10263 7 scapula_gt
25.815657 -63.663395 7 scapula_gt
25.762661 -63.68612 7 scapula_gt
25.483864 -64.415245 7 scapula_gt
25.08515 -65.26899 7 scapula_gt
24.902359 -66.21182 7 scapula_gt
24.64592 -67.15414 7 scapula_gt
23.457794 -68.74093 7 scapula_gt
23.294567 -69.18996 7 scapula_gt
22.817562 -69.61954 7 scapula_gt
21.377901 -73.04445 7 scapula_gt
20.234173 -73.47095 7 scapula_gt
17.373835 -73.81055 7 scapula_gt
17.071152 -73.92414 7 scapula_gt
16.334007 -74.131195 7 scapula_gt
13.993926 -76.00633 7 scapula_gt
13.633484 -76.13615 7 scapula_gt
12.514013 -76.047 7 scapula_gt
11.106932 -75.87864 7 scapula_gt
6.759777 -73.750084 7 scapula_gt
6.1518807 -73.49739 7 scapula_gt
5.479756 -73.18055 7 scapula_gt
3.8077912 -72.12121 7 scapula_gt
3.6657162 -72.02855 7 scapula_gt
-0.53180325 -66.02911 7 scapula_gt
-0.53892386 -65.93196 7 scapula_gt
0.6182361 -61.70276 7 scapula_gt
0.65235144 -61.37698 7 scapula_gt
0.59585387 -60.508442 7 scapula_gt
1.2754825 -58.37704 7 scapula_gt
1.5477402 -58.031845 7 scapula_gt
1.5765512 -57.82932 7 scapula_gt
8.839021 -58.168556 7 scapula_gt
9.035878 -57.987892 7 scapula_gt
9.455918 -57.142395 7 scapula_gt
9.877376 -55.93938 7 scapula_gt
11.822337 -54.31835 7 scapula_gt
13.427953 -51.37164 7 scapula_gt
42.507042 -25.803122 7 scapula_gt
27.361881 45.083683 8 humerus_pred
27.25859 45.259544 8 humerus_pred
27.290297 45.233116 8 humerus_pred
27.379847 45.143147 8 humerus_pred
28.188198 44.487972 8 humerus_pred
28.090445 44.234474 8 humerus_pred
27.464247 44.33369 8 humerus_pred
27.31052 44.39077 8 humerus_pred
27.661945 43.8791 8 humerus_pred
27.817867 43.29 8 humerus_pred
27.757355 43.023956 8 humerus_pred
28.27641 42.402588 8 humerus_pred
28.045668 42.376686 8 humerus_pred
27.948269 42.10447 8 humerus_pred
28.089306 41.92762 8 humerus_pred
27.533901 41.79754 8 humerus_pred
27.310616 41.624706 8 humerus_pred
27.24871 41.350292 8 humerus_pred
27.419348 41.32632 8 humerus_pred
27.286736 41.302578 8 humerus_pred
12.645721 29.336264 8 humerus_pred
11.524902 29.4712 8 humerus_pred
13.085752 28.808779 8 humerus_pred
13.242983 28.736788 8 humerus_pred
13.404921 28.663095 8 humerus_pred
13.590692 28.783487 8 humerus_pred
12.7943535 28.641365 8 humerus_pred
12.3069 28.5093 8 humerus_pred
11.4122095 28.651678 8 humerus_pred
11.513814 28.633963 8 humerus_pred
11.5473385 28.498997 8 humerus_pred
10.695394 28.570892 8 humerus_pred
10.463154 28.54171 8 humerus_pred
10.816886 28.091393 8 humerus_pred
11.325545 27.144138 8 humerus_pred
11.311634 27.30879 8 humerus_pred
9.413376 28.622562 8 humerus_pred
9.8999815 27.827866 8 humerus_pred
10.654191 27.045586 8 humerus_pred
10.806756 26.953642 8 humerus_pred
10.052851 27.519308 8 humerus_pred
9.334621 28.060682 8 humerus_pred
9.145376 27.896208 8 humerus_pred
9.359426 27.716906 8 humerus_pred
9.405368 26.750437 8 humerus_pred
9.020403 26.386702 8 humerus_pred
8.796866 27.105568 8 humerus_pred
8.064036 27.92771 8 humerus_pred
8.343981 26.609884 8 humerus_pred
8.421263 25.495815 8 humerus_pred
8.297254 25.513794 8 humerus_pred
8.18211 25.299143 8 humerus_pred
7.9979963 25.343245 8 humerus_pred
7.372388 25.36466 8 humerus_pred
7.0034842 25.277487 8 humerus_pred
6.1879487 25.34609 8 humerus_pred
4.1629367 28.164549 8 humerus_pred
4.2784653 28.10331 8 humerus_pred
3.9967365 27.759026 8 humerus_pred
3.109543 29.326742 8 humerus_pred
3.051345 29.277058 8 humerus_pred
2.5764124 28.999214 8 humerus_pred
2.2159505 30.244112 8 humerus_pred
2.3421726 30.120258 8 humerus_pred
1.7091063 31.447622 8 humerus_pred
1.6851636 31.47134 8 humerus_pred
3.409201 27.97329 8 humerus_pred
3.5217433 27.841612 8 humerus_pred
3.9194548 27.166569 8 humerus_pred
4.330658 27.049097 8 humerus_pred
4.2623935 24.446383 8 humerus_pred
4.65058 25.403915 8 humerus_pred
4.343509 27.605154 8 humerus_pred
4.040834 26.031048 8 humerus_pred
4.2842903 24.93852 8 humerus_pred
4.2053046 25.018354 8 humerus_pred
4.376623 24.871794 8 humerus_pred
3.377049 26.75898 8 humerus_pred
3.7311566 24.54864 8 humerus_pred
3.6888516 24.316572 8 humerus_pred
3.2230232 24.9744 8 humerus_pred
2.2539647 26.077225 8 humerus_pred
0.95255 28.041817 8 humerus_pred
1.2670726 27.771257 8 humerus_pred
0.99357766 27.475895 8 humerus_pred
1.0338838 25.672733 8 humerus_pred
0.8883227 25.900713 8 humerus_pred
0.33316967 27.063116 8 humerus_pred
0.4286005 26.282703 8 humerus_pred
0.10048368 26.825169 8 humerus_pred
0.15987507 27.984365 8 humerus_pred
0.14912444 28.39694 8 humerus_pred
-0.3492531 27.537643 8 humerus_pred
-0.5589541 28.079567 8 humerus_pred
-0.37533733 31.080898 8 humerus_pred
-0.425405 31.034327 8 humerus_pred
-0.39798492 31.110687 8 humerus_pred
-0.4922013 31.096762 8 humerus_pred
-1.3243277 28.020658 8 humerus_pred
-1.7965095 27.717169 8 humerus_pred
-20.219093 31.216213 8 humerus_pred
-21.213228 31.762028 8 humerus_pred
-20.672138 31.401636 8 humerus_pred
-20.38314 31.219135 8 humerus_pred
-20.471754 31.265179 8 humerus_pred
-20.814182 31.471882 8 humerus_pred
-22.415176 33.007084 8 humerus_pred
-22.464594 33.11651 8 humerus_pred
-23.705778 39.431194 8 humerus_pred
-23.865704 39.638435 8 humerus_pred
-24.919888 40.907833 8 humerus_pred
-24.736086 40.928722 8 humerus_pred
-22.868765 38.520813 8 humerus_pred
-23.347363 39.08304 8 humerus_pred
-26.386795 41.90833 8 humerus_pred
-32.150593 43.57249 8 humerus_pred
-32.253235 43.811802 8 humerus_pred
-22.48332 47.987247 8 humerus_pred
-22.10391 48.17518 8 humerus_pred
-21.669456 48.31826 8 humerus_pred
-21.501143 48.511185 8 humerus_pred
6.95083 31.639202 8 humerus_pred
6.970756 31.647625 8 humerus_pred
-13.980881 52.27831 8 humerus_pred
-13.947823 52.26202 8 humerus_pred
-13.519218 50.620758 8 humerus_pred
-13.632196 50.477444 8 humerus_pred
-12.577401 49.97702 8 humerus_pred
-12.39169 49.836655 8 humerus_pred
-11.82996 49.332024 8 humerus_pred
-11.170802 49.485508 8 humerus_pred
-11.591173 49.298634 8 humerus_pred
-11.582557 49.136383 8 humerus_pred
-11.942394 48.623524 8 humerus_pred
-12.038942 48.228725 8 humerus_pred
-11.4716 47.18773 8 humerus_pred
-11.236936 43.709454 8 humerus_pred
-11.674084 42.524536 8 humerus_pred
-11.841167 41.17848 8 humerus_pred
-13.907211 36.446156 8 humerus_pred
-14.731106 34.36109 8 humerus_pred
-14.663652 21.629894 8 humerus_pred
0.8745357 29.319857 8 humerus_pred
-31.966509 -33.64653 9 scapula_pred
-32.571487 -32.547062 9 scapula_pred
-42.568493 -26.575056 9 scapula_pred
-42.542465 -26.394077 9 scapula_pred
-43.369087 -25.173252 9 scapula_pred
-48.2365 -20.545998 9 scapula_pred
-50.58756 -20.238232 9 scapula_pred
-48.58962 -20.67238 9 scapula_pred
-48.666584 -20.30687 9 scapula_pred
-49.409813 -20.504707 9 scapula_pred
-46.39716 -23.044514 9 scapula_pred
-52.566776 -19.99076 9 scapula_pred
-52.32646 -19.959251 9 scapula_pred
-52.780743 -20.014212 9 scapula_pred
-52.92893 -20.003204 9 scapula_pred
-53.706913 -19.950073 9 scapula_pred
-69.918205 0.17980477 9 scapula_pred
-69.89878 -0.025240628 9 scapula_pred
-69.88707 0.08510097 9 scapula_pred
-51.89501 -19.807564 9 scapula_pred
-51.291508 -19.724325 9 scapula_pred
-42.338837 -26.325466 9 scapula_pred
-40.294968 -21.847672 9 scapula_pred
-26.4946 -31.168066 9 scapula_pred
-21.522642 -34.080887 9 scapula_pred
-17.044815 -35.018787 9 scapula_pred
-19.32507 -34.608433 9 scapula_pred
-45.486324 -20.854628 9 scapula_pred
-47.296906 -20.907055 9 scapula_pred
-41.45761 -21.662775 9 scapula_pred
-27.69479 -30.030527 9 scapula_pred
-19.272333 -33.284203 9 scapula_pred
-18.090229 -33.84183 9 scapula_pred
-30.397802 -29.702452 9 scapula_pred
-31.283838 -29.147957 9 scapula_pred
-45.280457 -19.631617 9 scapula_pred
-46.385754 -22.475763 9 scapula_pred
-38.452045 -23.574232 9 scapula_pred
-38.778088 -23.60007 9 scapula_pred
-21.799728 -30.784006 9 scapula_pred
-19.085003 -31.72462 9 scapula_pred
-21.873138 -30.925613 9 scapula_pred
-17.127764 -34.67108 9 scapula_pred
-2.2723203 -32.692844 9 scapula_pred
4.323254 -27.968424 9 scapula_pred
4.794574 -27.971857 9 scapula_pred
4.2711926 -28.017572 9 scapula_pred
4.698884 -27.333769 9 scapula_pred
5.6543145 -27.14565 9 scapula_pred
6.1778636 -27.167072 9 scapula_pred
6.0858645 -27.293793 9 scapula_pred
6.089596 -27.08519 9 scapula_pred
4.011024 -26.375866 9 scapula_pred
1.4423972 -24.435751 9 scapula_pred
1.5142387 -24.204742 9 scapula_pred
2.7313473 -23.578436 9 scapula_pred
3.6879237 -23.564575 9 scapula_pred
3.0218918 -23.411339 9 scapula_pred
1.661072 -23.821024 9 scapula_pred
2.916407 -23.65367 9 scapula_pred
4.2077456 -23.723639 9 scapula_pred
3.9853141 -23.573225 9 scapula_pred
2.2796066 -22.609022 9 scapula_pred
1.5835708 -22.099632 9 scapula_pred
1.7318536 -21.646204 9 scapula_pred
1.0052199 -21.276217 9 scapula_pred
0.9900502 -20.974577 9 scapula_pred
1.3738744 -20.71706 9 scapula_pred
0.5289095 -20.883556 9 scapula_pred
-0.23172562 -20.569138 9 scapula_pred
0.35460708 -20.514763 9 scapula_pred
-0.33006534 -20.303679 9 scapula_pred
-1.5235817 -20.662107 9 scapula_pred
0.5887134 -20.164787 9 scapula_pred
0.11606352 -19.912779 9 scapula_pred
0.86392885 -19.608059 9 scapula_pred
0.382675 -19.3352 9 scapula_pred
0.17560412 -19.33079 9 scapula_pred
-0.16351512 -18.6866 9 scapula_pred
-0.48524845 -18.503487 9 scapula_pred
0.65878236 -18.331924 9 scapula_pred
0.20794548 -17.963818 9 scapula_pred
0.9136527 -17.740654 9 scapula_pred
1.6804347 -17.444885 9 scapula_pred
0.34162503 -17.55052 9 scapula_pred
2.6375213 -17.194729 9 scapula_pred
2.0608435 -17.249493 9 scapula_pred
2.4020722 -17.252026 9 scapula_pred
2.4744012 -17.252068 9 scapula_pred
2.9016917 -17.359524 9 scapula_pred
8.877365 -21.356297 9 scapula_pred
9.053596 -21.400738 9 scapula_pred
9.073712 -21.504276 9 scapula_pred
8.981406 -21.856886 9 scapula_pred
10.627498 -21.996553 9 scapula_pred
10.8847 -21.998985 9 scapula_pred
10.8215 -22.10538 9 scapula_pred
10.775815 -22.310373 9 scapula_pred
8.744698 -23.88735 9 scapula_pred
8.442118 -24.133463 9 scapula_pred
8.108686 -24.316345 9 scapula_pred
8.048577 -24.48245 9 scapula_pred
8.187923 -24.552343 9 scapula_pred
12.917115 -24.716957 9 scapula_pred
12.9703045 -24.703093 9 scapula_pred
43.783432 -32.356342 9 scapula_pred
43.544796 -32.61725 9 scapula_pred
43.36184 -32.715218 9 scapula_pred
42.54537 -33.341766 9 scapula_pred
42.343178 -33.413807 9 scapula_pred
41.845802 -33.698353 9 scapula_pred
41.716717 -33.63212 9 scapula_pred
41.620148 -34.36426 9 scapula_pred
41.650764 -34.192436 9 scapula_pred
41.11287 -33.765163 9 scapula_pred
40.896927 -33.739864 9 scapula_pred
40.687164 -33.86011 9 scapula_pred
40.390327 -34.13545 9 scapula_pred
39.561054 -34.416718 9 scapula_pred
39.25418 -34.725784 9 scapula_pred
39.243782 -34.7285 9 scapula_pred
39.228874 -34.33752 9 scapula_pred
39.13336 -34.14194 9 scapula_pred
38.836086 -34.20775 9 scapula_pred
38.557587 -34.121105 9 scapula_pred
38.36761 -33.99208 9 scapula_pred
38.118073 -33.747826 9 scapula_pred
36.585976 -31.249369 9 scapula_pred
36.444935 -31.01724 9 scapula_pred
36.35319 -30.873117 9 scapula_pred
36.33693 -30.849941 9 scapula_pred
7.2602935 -23.18822 9 scapula_pred
6.2009706 -22.98565 9 scapula_pred
6.7272334 -22.994581 9 scapula_pred
6.8431296 -22.893738 9 scapula_pred
13.930178 -23.168709 9 scapula_pred
14.072229 -23.087538 9 scapula_pred
4.9772463 -20.33739 9 scapula_pred
5.089426 -20.35746 9 scapula_pred
13.282708 -23.964727 9 scapula_pred
-0.75547475 -22.697565 9 scapula_pred
0.5112704 -22.95356 9 scapula_pred
9.241678 -24.66023 9 scapula_pred
9.677745 -24.432209 9 scapula_pred
10.42331 -25.501944 9 scapula_pred
10.359841 -25.423119 9 scapula_pred
9.89878 -25.406828 9 scapula_pred
3.8815272 -21.195944 9 scapula_pred
3.6434858 -21.18223 9 scapula_pred
-1.267784 -22.677366 9 scapula_pred
-8.96397 -27.676193 9 scapula_pred
-8.905781 -27.528933 9 scapula_pred
-9.707451 -28.159266 9 scapula_pred
-9.546417 -27.98115 9 scapula_pred
-18.56717 -38.523563 9 scapula_pred
-18.937439 -38.77351 9 scapula_pred
42.501553 -25.170311 9 scapula_pred
4.3841505 -34.11879 9 scapula_pred
-19.92336 -38.97018 9 scapula_pred
-48.53897 -14.988637 9 scapula_pred
-33.23683 -28.768602 9 scapula_pred
-0.78901446 -31.208529 9 scapula_pred
-1.0920455 -31.019333 9 scapula_pred
-1.2117633 -30.880993 9 scapula_pred
-20.36594 -36.884167 9 scapula_pred
-72.88629 8.728337 9 scapula_pred
-55.607765 1.0072442 9 scapula_pred
-33.184277 -24.619543 9 scapula_pred
-33.150013 -24.606619 9 scapula_pred
-65.52356 5.670694 9 scapula_pred


==> CAE_s_tSNE_4.dat <==
x y labels classes
34.429653 55.01458 6 humerus_gt
33.16178 55.544395 6 humerus_gt
33.24657 54.926327 6 humerus_gt
33.693214 54.66542 6 humerus_gt
33.15785 52.349884 6 humerus_gt
33.715614 52.19141 6 humerus_gt
35.93605 50.66772 6 humerus_gt
37.962517 49.90659 6 humerus_gt
38.249664 49.77318 6 humerus_gt
38.664337 49.592907 6 humerus_gt
47.563854 41.739857 6 humerus_gt
48.390087 40.92349 6 humerus_gt
48.58689 40.691174 6 humerus_gt
48.442116 40.442234 6 humerus_gt
48.521126 40.130695 6 humerus_gt
48.764713 39.918976 6 humerus_gt
48.763206 39.114777 6 humerus_gt
48.61143 39.153866 6 humerus_gt
48.676094 38.902897 6 humerus_gt
48.63524 38.408676 6 humerus_gt
48.43719 37.707493 6 humerus_gt
49.244675 29.393194 6 humerus_gt
49.383503 29.930435 6 humerus_gt
49.001556 28.9431 6 humerus_gt
48.507507 29.022114 6 humerus_gt
48.166687 28.658989 6 humerus_gt
48.19939 28.228941 6 humerus_gt
47.45421 26.332409 6 humerus_gt
47.400215 25.54295 6 humerus_gt
46.306816 25.029842 6 humerus_gt
46.64934 25.35974 6 humerus_gt
43.07832 22.873901 6 humerus_gt
41.95151 21.838474 6 humerus_gt
41.835266 20.613514 6 humerus_gt
36.807274 21.634226 6 humerus_gt
33.346794 22.723566 6 humerus_gt
33.964905 19.870634 6 humerus_gt
33.581814 19.246565 6 humerus_gt
34.045 18.779482 6 humerus_gt
32.527603 18.038725 6 humerus_gt
32.356365 17.657682 6 humerus_gt
32.099277 17.341078 6 humerus_gt
31.895662 16.793856 6 humerus_gt
31.98725 17.156214 6 humerus_gt
26.865032 17.266708 6 humerus_gt
19.795122 14.488704 6 humerus_gt
19.641193 12.865395 6 humerus_gt
19.65967 14.255869 6 humerus_gt
15.931922 11.933627 6 humerus_gt
15.381932 11.444239 6 humerus_gt
15.460378 11.6181135 6 humerus_gt
15.079547 11.17391 6 humerus_gt
14.296431 10.187048 6 humerus_gt
12.146416 7.98689 6 humerus_gt
11.790341 7.8283753 6 humerus_gt
10.700543 7.490806 6 humerus_gt
10.799766 6.684071 6 humerus_gt
10.610481 6.39233 6 humerus_gt
10.767581 6.429045 6 humerus_gt
1.821673 4.490799 6 humerus_gt
3.0018346 4.691504 6 humerus_gt
2.6161897 5.03501 6 humerus_gt
-1.6776619 4.8628483 6 humerus_gt
-4.099103 7.0401535 6 humerus_gt
-4.3738666 6.885932 6 humerus_gt
-7.3922133 1.2498643 6 humerus_gt
-8.095248 1.6536814 6 humerus_gt
-9.797028 6.015969 6 humerus_gt
-11.145522 8.205702 6 humerus_gt
-11.809389 8.450595 6 humerus_gt
-13.211659 8.018915 6 humerus_gt
-13.3033 7.9988523 6 humerus_gt
-13.477865 8.693505 6 humerus_gt
-15.639561 10.975932 6 humerus_gt
-16.406599 11.287556 6 humerus_gt
-17.086689 12.290429 6 humerus_gt
-19.095196 12.741508 6 humerus_gt
-19.093264 13.501393 6 humerus_gt
-19.20487 13.361826 6 humerus_gt
-19.219187 14.011366 6 humerus_gt
-19.536283 14.795409 6 humerus_gt
-20.102982 14.877319 6 humerus_gt
-20.407703 14.919655 6 humerus_gt
-21.782064 15.864011 6 humerus_gt
-21.578371 16.000303 6 humerus_gt
-21.82662 16.305336 6 humerus_gt
-22.049753 16.397316 6 humerus_gt
-25.635672 22.36495 6 humerus_gt
-25.490337 22.942192 6 humerus_gt
-25.47743 22.681784 6 humerus_gt
-25.86248 23.38614 6 humerus_gt
-26.052454 23.565266 6 humerus_gt
-26.219332 24.624931 6 humerus_gt
-26.218363 24.160975 6 humerus_gt
-26.652395 24.744017 6 humerus_gt
-26.520779 25.032436 6 humerus_gt
-29.095497 33.082237 6 humerus_gt
-28.966434 32.81999 6 humerus_gt
-29.113386 33.18257 6 humerus_gt
-29.782219 34.256195 6 humerus_gt
-30.104628 35.02418 6 humerus_gt
-30.131191 34.90507 6 humerus_gt
-30.719866 35.825752 6 humerus_gt
-31.803272 40.161102 6 humerus_gt
-31.857271 40.61843 6 humerus_gt
-31.964771 41.36615 6 humerus_gt
-31.936878 42.343708 6 humerus_gt
-32.069473 42.78885 6 humerus_gt
-16.82013 48.78745 6 humerus_gt
-16.262682 48.899467 6 humerus_gt
-16.328245 48.882236 6 humerus_gt
-15.943014 48.893917 6 humerus_gt
-15.100437 48.83855 6 humerus_gt
-14.566636 48.79212 6 humerus_gt
-14.360962 48.807014 6 humerus_gt
-14.2726 48.780067 6 humerus_gt
0.29009756 46.266796 6 humerus_gt
0.74264485 46.408146 6 humerus_gt
1.5503105 46.867863 6 humerus_gt
1.5007586 46.79933 6 humerus_gt
1.8005217 47.158195 6 humerus_gt
2.0400252 47.5179 6 humerus_gt
2.3651323 48.11155 6 humerus_gt
2.4652612 48.285393 6 humerus_gt
3.3730252 47.876255 6 humerus_gt
3.3755927 47.878223 6 humerus_gt
2.2697513 48.957237 6 humerus_gt
2.0002155 49.014988 6 humerus_gt
1.5466862 49.193653 6 humerus_gt
1.0562003 49.267128 6 humerus_gt
0.7867989 49.29493 6 humerus_gt
0.2846355 49.328266 6 humerus_gt
-0.687974 49.21095 6 humerus_gt
-1.1051859 49.128094 6 humerus_gt
-5.359145 48.489265 6 humerus_gt
-9.180084 48.24308 6 humerus_gt
-10.851222 45.625458 6 humerus_gt
-11.241411 44.267204 6 humerus_gt
-11.672723 41.819393 6 humerus_gt
-12.682017 38.60957 6 humerus_gt
-14.512043 34.86104 6 humerus_gt
-14.846383 21.795326 6 humerus_gt
-0.31936237 26.564903 6 humerus_gt
1.0014946 32.461033 6 humerus_gt
-23.485006 -28.320549 6 humerus_gt
-6.052295 -27.265179 7 scapula_gt
10.335243 -29.162125 7 scapula_gt
10.377051 -29.213179 7 scapula_gt
68.62249 -27.274567 7 scapula_gt
68.661644 -27.217798 7 scapula_gt
68.77566 -27.058159 7 scapula_gt
69.426926 -26.194752 7 scapula_gt
68.83187 -26.962542 7 scapula_gt
69.728615 -25.72572 7 scapula_gt
70.04953 -25.476364 7 scapula_gt
69.68367 -25.861786 7 scapula_gt
69.98105 -25.373272 7 scapula_gt
70.20136 -25.179335 7 scapula_gt
70.111015 -25.069696 7 scapula_gt
70.09594 -24.813162 7 scapula_gt
73.66889 -20.448505 7 scapula_gt
73.91563 -19.997917 7 scapula_gt
73.85686 -19.971466 7 scapula_gt
74.146126 -19.448036 7 scapula_gt
74.32834 -19.293707 7 scapula_gt
74.21963 -18.962137 7 scapula_gt
73.92349 -18.457039 7 scapula_gt
74.34554 -17.25171 7 scapula_gt
75.042854 -16.365162 7 scapula_gt
74.90107 -16.54726 7 scapula_gt
74.58873 -16.058107 7 scapula_gt
74.44624 -15.562542 7 scapula_gt
74.91401 -15.266104 7 scapula_gt
75.10604 -15.057263 7 scapula_gt
75.15291 -14.734454 7 scapula_gt
68.49931 -7.665295 7 scapula_gt
67.73373 -7.4576607 7 scapula_gt
67.14195 -6.7156754 7 scapula_gt
66.16148 -6.7514696 7 scapula_gt
65.13898 -6.8216276 7 scapula_gt
63.508297 -5.9209733 7 scapula_gt
61.959995 -5.72604 7 scapula_gt
60.788208 -5.518002 7 scapula_gt
59.130527 -5.391882 7 scapula_gt
56.493057 -5.106845 7 scapula_gt
55.438377 -3.8321917 7 scapula_gt
54.52776 -4.254229 7 scapula_gt
54.86887 -4.322031 7 scapula_gt
54.45174 -3.5285776 7 scapula_gt
52.97502 -2.6769998 7 scapula_gt
49.09817 -4.899424 7 scapula_gt
50.824665 -3.4533 7 scapula_gt
49.09659 -4.8153768 7 scapula_gt
48.6537 -3.9904861 7 scapula_gt
48.43228 -3.9392226 7 scapula_gt
47.221245 -4.0361214 7 scapula_gt
44.794468 -7.155671 7 scapula_gt
44.26568 -7.2468786 7 scapula_gt
42.983658 -4.7371807 7 scapula_gt
41.02368 -6.467612 7 scapula_gt
41.402725 -4.889392 7 scapula_gt
40.55842 -5.3098125 7 scapula_gt
37.60539 -8.506111 7 scapula_gt
37.410347 -8.308912 7 scapula_gt
37.219788 -9.133985 7 scapula_gt
35.26344 -11.949818 7 scapula_gt
35.612087 -12.265876 7 scapula_gt
34.867928 -12.23733 7 scapula_gt
34.012543 -13.367726 7 scapula_gt
32.898556 -14.204482 7 scapula_gt
33.406315 -15.4848 7 scapula_gt
32.70493 -15.428073 7 scapula_gt
33.35609 -16.274683 7 scapula_gt
33.301018 -16.482113 7 scapula_gt
30.921234 -20.936234 7 scapula_gt
33.33121 -22.393969 7 scapula_gt
33.35807 -22.585 7 scapula_gt
33.357895 -23.404032 7 scapula_gt
33.201996 -23.739462 7 scapula_gt
33.066906 -24.093128 7 scapula_gt
30.132475 -26.707726 7 scapula_gt
31.105883 -28.350002 7 scapula_gt
31.156855 -28.75232 7 scapula_gt
31.050657 -28.925495 7 scapula_gt
25.954657 -53.331127 7 scapula_gt
25.951904 -53.443695 7 scapula_gt
26.161762 -53.941883 7 scapula_gt
26.763397 -54.956398 7 scapula_gt
27.343882 -56.005726 7 scapula_gt
27.372025 -56.09748 7 scapula_gt
27.659851 -56.653397 7 scapula_gt
27.799707 -56.74756 7 scapula_gt
27.874557 -56.947052 7 scapula_gt
27.211107 -59.742195 7 scapula_gt
27.019163 -60.327923 7 scapula_gt
26.520315 -61.703926 7 scapula_gt
26.865583 -61.57855 7 scapula_gt
26.151718 -63.10263 7 scapula_gt
25.815657 -63.663395 7 scapula_gt
25.762661 -63.68612 7 scapula_gt
25.483864 -64.415245 7 scapula_gt
25.08515 -65.26899 7 scapula_gt
24.902359 -66.21182 7 scapula_gt
24.64592 -67.15414 7 scapula_gt
23.457794 -68.74093 7 scapula_gt
23.294567 -69.18996 7 scapula_gt
22.817562 -69.61954 7 scapula_gt
21.377901 -73.04445 7 scapula_gt
20.234173 -73.47095 7 scapula_gt
17.373835 -73.81055 7 scapula_gt
17.071152 -73.92414 7 scapula_gt
16.334007 -74.131195 7 scapula_gt
13.993926 -76.00633 7 scapula_gt
13.633484 -76.13615 7 scapula_gt
12.514013 -76.047 7 scapula_gt
11.106932 -75.87864 7 scapula_gt
6.759777 -73.750084 7 scapula_gt
6.1518807 -73.49739 7 scapula_gt
5.479756 -73.18055 7 scapula_gt
3.8077912 -72.12121 7 scapula_gt
3.6657162 -72.02855 7 scapula_gt
-0.53180325 -66.02911 7 scapula_gt
-0.53892386 -65.93196 7 scapula_gt
0.6182361 -61.70276 7 scapula_gt
0.65235144 -61.37698 7 scapula_gt
0.59585387 -60.508442 7 scapula_gt
1.2754825 -58.37704 7 scapula_gt
1.5477402 -58.031845 7 scapula_gt
1.5765512 -57.82932 7 scapula_gt
8.839021 -58.168556 7 scapula_gt
9.035878 -57.987892 7 scapula_gt
9.455918 -57.142395 7 scapula_gt
9.877376 -55.93938 7 scapula_gt
11.822337 -54.31835 7 scapula_gt
13.427953 -51.37164 7 scapula_gt
42.507042 -25.803122 7 scapula_gt
37.22369 54.08111 8 humerus_pred
38.20355 53.43282 8 humerus_pred
37.956802 53.574947 8 humerus_pred
38.48129 53.199303 8 humerus_pred
39.03106 52.774487 8 humerus_pred
39.558613 52.258762 8 humerus_pred
40.10082 51.825737 8 humerus_pred
41.33635 50.8342 8 humerus_pred
41.6151 50.6613 8 humerus_pred
41.784637 50.5307 8 humerus_pred
41.85071 50.481262 8 humerus_pred
42.19805 50.28073 8 humerus_pred
50.88689 38.648983 8 humerus_pred
50.607502 38.48284 8 humerus_pred
50.39756 38.161068 8 humerus_pred
50.579338 37.809185 8 humerus_pred
50.646717 37.70626 8 humerus_pred
50.417316 37.372246 8 humerus_pred
50.097908 36.51726 8 humerus_pred
49.996925 36.29148 8 humerus_pred
49.717342 35.942833 8 humerus_pred
48.93826 35.02373 8 humerus_pred
49.044193 32.498825 8 humerus_pred
48.565666 30.554842 8 humerus_pred
49.13265 27.686779 8 humerus_pred
49.21995 27.702934 8 humerus_pred
47.75251 26.438046 8 humerus_pred
47.263966 25.878538 8 humerus_pred
47.180218 25.531086 8 humerus_pred
46.996376 24.927736 8 humerus_pred
47.24176 24.955858 8 humerus_pred
47.01499 24.46292 8 humerus_pred
41.40128 20.133608 8 humerus_pred
40.780308 19.58871 8 humerus_pred
40.569427 19.291168 8 humerus_pred
40.573902 19.276884 8 humerus_pred
40.33548 19.2739 8 humerus_pred
32.928066 16.645304 8 humerus_pred
33.01838 15.508109 8 humerus_pred
32.802696 14.973786 8 humerus_pred
32.545322 15.01888 8 humerus_pred
31.697744 14.6922865 8 humerus_pred
31.587393 14.698265 8 humerus_pred
23.29976 10.370498 8 humerus_pred
23.137457 9.963686 8 humerus_pred
22.973537 10.031175 8 humerus_pred
22.850779 9.826243 8 humerus_pred
11.211291 2.1242387 8 humerus_pred
10.957706 2.1062946 8 humerus_pred
10.748916 2.1032863 8 humerus_pred
10.301617 2.1230557 8 humerus_pred
9.771603 2.151651 8 humerus_pred
8.522122 2.1798918 8 humerus_pred
8.254721 2.2089052 8 humerus_pred
7.7187552 2.277232 8 humerus_pred
7.960064 2.2825198 8 humerus_pred
7.40104 2.4206948 8 humerus_pred
6.9386725 2.5318935 8 humerus_pred
6.824337 2.1925116 8 humerus_pred
6.422373 2.0879955 8 humerus_pred
-3.8513572 1.3234072 8 humerus_pred
-3.8912015 1.3140181 8 humerus_pred
-2.7029266 1.0515766 8 humerus_pred
-2.2756922 1.0600834 8 humerus_pred
-1.9510536 13.803112 8 humerus_pred
-1.963408 13.822522 8 humerus_pred
-1.96913 13.822354 8 humerus_pred
-1.965218 13.837002 8 humerus_pred
-2.6776838 0.90392 8 humerus_pred
-11.904841 1.6057272 8 humerus_pred
-12.50825 1.658064 8 humerus_pred
-12.515703 1.4482806 8 humerus_pred
-12.099573 1.2278615 8 humerus_pred
-12.396858 1.580378 8 humerus_pred
-13.178118 1.8589565 8 humerus_pred
-14.011963 2.2759423 8 humerus_pred
-15.013078 2.885257 8 humerus_pred
-15.727101 3.4573324 8 humerus_pred
-15.861506 3.3877394 8 humerus_pred
-15.936469 3.227203 8 humerus_pred
-27.394236 16.38158 8 humerus_pred
-26.692154 16.186417 8 humerus_pred
-26.468922 16.158476 8 humerus_pred
-26.515507 16.19082 8 humerus_pred
-25.9769 18.645363 8 humerus_pred
-25.960974 18.560966 8 humerus_pred
-26.019976 19.034046 8 humerus_pred
-26.234772 19.23876 8 humerus_pred
-27.227602 19.726063 8 humerus_pred
-30.29454 20.709602 8 humerus_pred
-30.095648 20.685354 8 humerus_pred
-27.891981 25.618153 8 humerus_pred
-29.798534 20.709167 8 humerus_pred
-31.094086 21.043636 8 humerus_pred
-31.190926 21.094805 8 humerus_pred
-31.143246 21.075773 8 humerus_pred
-29.457615 20.243387 8 humerus_pred
-29.283703 20.922882 8 humerus_pred
-26.331251 39.383095 8 humerus_pred
-26.334412 39.53316 8 humerus_pred
-26.328375 39.93303 8 humerus_pred
-26.61329 42.99535 8 humerus_pred
-27.713772 42.926624 8 humerus_pred
-26.531454 42.83832 8 humerus_pred
-26.433472 44.12266 8 humerus_pred
-26.162306 45.70203 8 humerus_pred
-29.0812 51.528423 8 humerus_pred
-28.83126 51.80511 8 humerus_pred
-27.845705 52.517014 8 humerus_pred
-27.537937 52.481518 8 humerus_pred
-27.73775 52.716114 8 humerus_pred
-25.429817 54.612377 8 humerus_pred
-26.149073 53.48552 8 humerus_pred
-23.189528 53.79973 8 humerus_pred
-27.834595 53.78082 8 humerus_pred
-27.390774 54.074875 8 humerus_pred
-22.136929 56.328804 8 humerus_pred
2.2718759 61.11732 8 humerus_pred
6.9444427 61.249336 8 humerus_pred
7.298656 60.602207 8 humerus_pred
7.949889 59.483326 8 humerus_pred
8.155456 58.822247 8 humerus_pred
8.155919 58.136444 8 humerus_pred
7.665762 56.925484 8 humerus_pred
-18.072947 58.48016 8 humerus_pred
-18.058784 58.48554 8 humerus_pred
6.2959285 55.6144 8 humerus_pred
7.007067 55.39172 8 humerus_pred
6.9687543 55.220734 8 humerus_pred
7.4553695 54.893227 8 humerus_pred
7.602941 54.551777 8 humerus_pred
-5.0154366 52.217907 8 humerus_pred
-5.043903 52.11547 8 humerus_pred
-3.5390797 51.260696 8 humerus_pred
-7.033159 50.24586 8 humerus_pred
-7.8551188 46.1103 8 humerus_pred
-8.370861 44.792206 8 humerus_pred
-8.961965 43.07622 8 humerus_pred
-9.696176 42.224472 8 humerus_pred
-11.059587 39.512997 8 humerus_pred
-28.763733 20.845142 8 humerus_pred
-15.485207 22.712435 8 humerus_pred
-0.67728525 25.96664 8 humerus_pred
0.7802683 31.444859 8 humerus_pred
-10.431628 -32.53609 8 humerus_pred
-39.98492 -16.193092 8 humerus_pred
-36.318317 -20.56382 8 humerus_pred
-29.18739 -25.404535 8 humerus_pred
-29.957985 -26.764467 8 humerus_pred
-26.775383 -31.690395 8 humerus_pred
-34.855877 -23.511534 8 humerus_pred
-34.95848 -23.72724 8 humerus_pred
-46.228336 -15.690024 8 humerus_pred
-51.1499 -4.067114 8 humerus_pred
-45.001873 -18.63445 8 humerus_pred
-39.715427 -20.62985 8 humerus_pred
-41.264076 -25.30932 8 humerus_pred
-41.02518 -25.605663 8 humerus_pred
-52.744736 -15.948236 8 humerus_pred
10.159042 -28.754513 8 humerus_pred
3.5094264 31.28267 8 humerus_pred
-72.04626 26.109844 9 scapula_pred
-25.757692 -27.94635 9 scapula_pred
-34.02666 -29.67213 9 scapula_pred
-34.500206 -29.64394 9 scapula_pred
-27.803488 -36.115635 9 scapula_pred
-64.28465 17.967093 9 scapula_pred
-37.277103 -27.348055 9 scapula_pred
-26.276241 -32.86933 9 scapula_pred
-27.02668 -30.796993 9 scapula_pred
-23.18901 -34.46376 9 scapula_pred
-6.1051054 -29.516838 9 scapula_pred
-2.4120202 -28.83429 9 scapula_pred
-5.5190425 -30.337639 9 scapula_pred
-4.2489944 -29.696625 9 scapula_pred
-15.762466 -35.19492 9 scapula_pred
-31.274506 -28.781614 9 scapula_pred
-29.144518 -30.074345 9 scapula_pred
-20.97174 -31.699377 9 scapula_pred
-19.144243 -32.248833 9 scapula_pred
-19.56319 -36.743835 9 scapula_pred
-27.4372 -36.018417 9 scapula_pred
-51.052647 -1.6436882 9 scapula_pred
-67.51163 21.1585 9 scapula_pred
-51.072636 -1.7808735 9 scapula_pred
-40.938873 -16.454481 9 scapula_pred
-31.64982 -29.779465 9 scapula_pred
-0.42794943 -34.349487 9 scapula_pred
0.4302608 -33.98137 9 scapula_pred
0.7414456 -33.862095 9 scapula_pred
3.5346975 -31.674644 9 scapula_pred
6.442021 -28.176638 9 scapula_pred
61.087048 -22.826403 9 scapula_pred
60.982765 -22.85313 9 scapula_pred
61.26997 -22.641237 9 scapula_pred
61.512775 -21.868626 9 scapula_pred
61.206875 -22.018782 9 scapula_pred
61.102554 -21.367258 9 scapula_pred
61.437122 -20.935648 9 scapula_pred
61.32537 -20.504402 9 scapula_pred
61.478664 -20.184704 9 scapula_pred
60.99929 -19.602324 9 scapula_pred
60.906265 -19.119604 9 scapula_pred
60.61341 -18.880943 9 scapula_pred
60.417618 -17.760033 9 scapula_pred
60.36975 -17.542469 9 scapula_pred
60.075184 -17.412981 9 scapula_pred
59.806168 -16.552237 9 scapula_pred
59.32229 -15.311456 9 scapula_pred
59.023323 -14.997701 9 scapula_pred
57.983845 -13.768756 9 scapula_pred
57.72979 -13.675445 9 scapula_pred
56.546394 -9.840024 9 scapula_pred
56.139816 -9.633576 9 scapula_pred
55.501442 -9.299643 9 scapula_pred
55.481243 -9.264361 9 scapula_pred
54.715923 -9.090665 9 scapula_pred
53.175987 -8.339044 9 scapula_pred
52.755894 -8.033424 9 scapula_pred
51.285297 -8.317423 9 scapula_pred
50.577408 -7.850271 9 scapula_pred
50.41965 -7.3128247 9 scapula_pred
49.31481 -8.570849 9 scapula_pred
47.13856 -8.999276 9 scapula_pred
46.801018 -8.821866 9 scapula_pred
45.91431 -9.848218 9 scapula_pred
45.5831 -9.535106 9 scapula_pred
44.83682 -9.542479 9 scapula_pred
43.59625 -8.720131 9 scapula_pred
36.68237 -4.8261204 9 scapula_pred
35.789185 -5.275162 9 scapula_pred
34.14123 -5.0777206 9 scapula_pred
33.581703 -6.0778875 9 scapula_pred
32.51597 -6.05074 9 scapula_pred
31.145882 -6.109556 9 scapula_pred
30.660908 -6.358664 9 scapula_pred
30.318075 -6.621196 9 scapula_pred
29.669683 -6.756743 9 scapula_pred
29.61834 -7.584564 9 scapula_pred
30.612116 -11.063046 9 scapula_pred
30.42076 -11.664346 9 scapula_pred
30.232805 -13.369392 9 scapula_pred
29.65726 -13.7364 9 scapula_pred
27.61234 -16.734093 9 scapula_pred
27.578562 -16.868973 9 scapula_pred
27.491377 -17.044548 9 scapula_pred
27.278196 -18.648645 9 scapula_pred
27.507969 -19.487423 9 scapula_pred
27.563385 -23.591433 9 scapula_pred
27.212181 -24.78875 9 scapula_pred
26.60641 -25.607054 9 scapula_pred
26.656086 -25.907019 9 scapula_pred
28.04384 -27.44537 9 scapula_pred
26.44327 -26.783499 9 scapula_pred
26.3952 -27.014692 9 scapula_pred
28.419874 -43.56156 9 scapula_pred
28.466213 -43.4868 9 scapula_pred
28.124517 -44.6088 9 scapula_pred
28.036734 -45.28583 9 scapula_pred
29.25177 -49.451458 9 scapula_pred
31.271112 -48.767593 9 scapula_pred
31.034285 -49.00478 9 scapula_pred
30.041344 -50.465607 9 scapula_pred
30.089573 -50.66875 9 scapula_pred
30.070906 -51.070568 9 scapula_pred
30.64118 -56.83444 9 scapula_pred
30.980299 -57.138466 9 scapula_pred
31.649666 -58.630684 9 scapula_pred
31.76856 -58.452976 9 scapula_pred
31.614712 -58.202206 9 scapula_pred
31.442081 -59.217342 9 scapula_pred
31.06656 -62.555996 9 scapula_pred
30.847992 -66.63952 9 scapula_pred
30.524529 -67.30073 9 scapula_pred
29.827702 -67.91787 9 scapula_pred
28.522326 -68.686806 9 scapula_pred
26.54869 -69.84065 9 scapula_pred
27.081419 -70.347015 9 scapula_pred
18.825989 -65.01298 9 scapula_pred
18.893557 -65.17245 9 scapula_pred
18.708113 -70.3879 9 scapula_pred
17.038637 -74.737976 9 scapula_pred
14.747996 -74.06226 9 scapula_pred
13.647569 -74.09024 9 scapula_pred
12.070583 -74.20726 9 scapula_pred
10.839236 -74.125565 9 scapula_pred
9.603615 -74.39118 9 scapula_pred
7.1836367 -72.47896 9 scapula_pred
5.5514145 -70.78119 9 scapula_pred
5.5777583 -69.836044 9 scapula_pred
3.6041818 -65.5982 9 scapula_pred
3.1771007 -65.5142 9 scapula_pred
2.5379846 -64.4526 9 scapula_pred
2.4766595 -63.754368 9 scapula_pred
1.4043219 -60.240967 9 scapula_pred
1.9714242 -59.27583 9 scapula_pred
2.7027774 -56.570232 9 scapula_pred
3.5704522 -53.48401 9 scapula_pred
24.748495 -26.2027 9 scapula_pred
13.641359 -46.442257 9 scapula_pred
13.964412 -46.41451 9 scapula_pred
14.426009 -46.735577 9 scapula_pred
15.153757 -47.658215 9 scapula_pred
15.2069235 -47.72954 9 scapula_pred
26.002853 -38.85798 9 scapula_pred
26.002771 -38.839485 9 scapula_pred
4.9717703 -17.534609 9 scapula_pred
-47.48484 -18.111382 9 scapula_pred
-29.735174 -33.022263 9 scapula_pred
-60.157333 -5.0130615 9 scapula_pred
-30.188782 -33.917816 9 scapula_pred
-22.656021 -38.49453 9 scapula_pred
-22.686188 -38.063923 9 scapula_pred
-42.78363 -21.326756 9 scapula_pred
-45.417923 1.826477 9 scapula_pred
-45.37414 1.7826571 9 scapula_pred
-3.2130318 -33.291206 9 scapula_pred
-55.598732 7.1379 9 scapula_pred
-25.57109 -28.170042 9 scapula_pred


==> CAE_s_tSNE_5.dat <==
x y labels classes
34.429653 55.01458 6 humerus_gt
33.16178 55.544395 6 humerus_gt
33.24657 54.926327 6 humerus_gt
33.693214 54.66542 6 humerus_gt
33.15785 52.349884 6 humerus_gt
33.715614 52.19141 6 humerus_gt
35.93605 50.66772 6 humerus_gt
37.962517 49.90659 6 humerus_gt
38.249664 49.77318 6 humerus_gt
38.664337 49.592907 6 humerus_gt
47.563854 41.739857 6 humerus_gt
48.390087 40.92349 6 humerus_gt
48.58689 40.691174 6 humerus_gt
48.442116 40.442234 6 humerus_gt
48.521126 40.130695 6 humerus_gt
48.764713 39.918976 6 humerus_gt
48.763206 39.114777 6 humerus_gt
48.61143 39.153866 6 humerus_gt
48.676094 38.902897 6 humerus_gt
48.63524 38.408676 6 humerus_gt
48.43719 37.707493 6 humerus_gt
49.244675 29.393194 6 humerus_gt
49.383503 29.930435 6 humerus_gt
49.001556 28.9431 6 humerus_gt
48.507507 29.022114 6 humerus_gt
48.166687 28.658989 6 humerus_gt
48.19939 28.228941 6 humerus_gt
47.45421 26.332409 6 humerus_gt
47.400215 25.54295 6 humerus_gt
46.306816 25.029842 6 humerus_gt
46.64934 25.35974 6 humerus_gt
43.07832 22.873901 6 humerus_gt
41.95151 21.838474 6 humerus_gt
41.835266 20.613514 6 humerus_gt
36.807274 21.634226 6 humerus_gt
33.346794 22.723566 6 humerus_gt
33.964905 19.870634 6 humerus_gt
33.581814 19.246565 6 humerus_gt
34.045 18.779482 6 humerus_gt
32.527603 18.038725 6 humerus_gt
32.356365 17.657682 6 humerus_gt
32.099277 17.341078 6 humerus_gt
31.895662 16.793856 6 humerus_gt
31.98725 17.156214 6 humerus_gt
26.865032 17.266708 6 humerus_gt
19.795122 14.488704 6 humerus_gt
19.641193 12.865395 6 humerus_gt
19.65967 14.255869 6 humerus_gt
15.931922 11.933627 6 humerus_gt
15.381932 11.444239 6 humerus_gt
15.460378 11.6181135 6 humerus_gt
15.079547 11.17391 6 humerus_gt
14.296431 10.187048 6 humerus_gt
12.146416 7.98689 6 humerus_gt
11.790341 7.8283753 6 humerus_gt
10.700543 7.490806 6 humerus_gt
10.799766 6.684071 6 humerus_gt
10.610481 6.39233 6 humerus_gt
10.767581 6.429045 6 humerus_gt
1.821673 4.490799 6 humerus_gt
3.0018346 4.691504 6 humerus_gt
2.6161897 5.03501 6 humerus_gt
-1.6776619 4.8628483 6 humerus_gt
-4.099103 7.0401535 6 humerus_gt
-4.3738666 6.885932 6 humerus_gt
-7.3922133 1.2498643 6 humerus_gt
-8.095248 1.6536814 6 humerus_gt
-9.797028 6.015969 6 humerus_gt
-11.145522 8.205702 6 humerus_gt
-11.809389 8.450595 6 humerus_gt
-13.211659 8.018915 6 humerus_gt
-13.3033 7.9988523 6 humerus_gt
-13.477865 8.693505 6 humerus_gt
-15.639561 10.975932 6 humerus_gt
-16.406599 11.287556 6 humerus_gt
-17.086689 12.290429 6 humerus_gt
-19.095196 12.741508 6 humerus_gt
-19.093264 13.501393 6 humerus_gt
-19.20487 13.361826 6 humerus_gt
-19.219187 14.011366 6 humerus_gt
-19.536283 14.795409 6 humerus_gt
-20.102982 14.877319 6 humerus_gt
-20.407703 14.919655 6 humerus_gt
-21.782064 15.864011 6 humerus_gt
-21.578371 16.000303 6 humerus_gt
-21.82662 16.305336 6 humerus_gt
-22.049753 16.397316 6 humerus_gt
-25.635672 22.36495 6 humerus_gt
-25.490337 22.942192 6 humerus_gt
-25.47743 22.681784 6 humerus_gt
-25.86248 23.38614 6 humerus_gt
-26.052454 23.565266 6 humerus_gt
-26.219332 24.624931 6 humerus_gt
-26.218363 24.160975 6 humerus_gt
-26.652395 24.744017 6 humerus_gt
-26.520779 25.032436 6 humerus_gt
-29.095497 33.082237 6 humerus_gt
-28.966434 32.81999 6 humerus_gt
-29.113386 33.18257 6 humerus_gt
-29.782219 34.256195 6 humerus_gt
-30.104628 35.02418 6 humerus_gt
-30.131191 34.90507 6 humerus_gt
-30.719866 35.825752 6 humerus_gt
-31.803272 40.161102 6 humerus_gt
-31.857271 40.61843 6 humerus_gt
-31.964771 41.36615 6 humerus_gt
-31.936878 42.343708 6 humerus_gt
-32.069473 42.78885 6 humerus_gt
-16.82013 48.78745 6 humerus_gt
-16.262682 48.899467 6 humerus_gt
-16.328245 48.882236 6 humerus_gt
-15.943014 48.893917 6 humerus_gt
-15.100437 48.83855 6 humerus_gt
-14.566636 48.79212 6 humerus_gt
-14.360962 48.807014 6 humerus_gt
-14.2726 48.780067 6 humerus_gt
0.29009756 46.266796 6 humerus_gt
0.74264485 46.408146 6 humerus_gt
1.5503105 46.867863 6 humerus_gt
1.5007586 46.79933 6 humerus_gt
1.8005217 47.158195 6 humerus_gt
2.0400252 47.5179 6 humerus_gt
2.3651323 48.11155 6 humerus_gt
2.4652612 48.285393 6 humerus_gt
3.3730252 47.876255 6 humerus_gt
3.3755927 47.878223 6 humerus_gt
2.2697513 48.957237 6 humerus_gt
2.0002155 49.014988 6 humerus_gt
1.5466862 49.193653 6 humerus_gt
1.0562003 49.267128 6 humerus_gt
0.7867989 49.29493 6 humerus_gt
0.2846355 49.328266 6 humerus_gt
-0.687974 49.21095 6 humerus_gt
-1.1051859 49.128094 6 humerus_gt
-5.359145 48.489265 6 humerus_gt
-9.180084 48.24308 6 humerus_gt
-10.851222 45.625458 6 humerus_gt
-11.241411 44.267204 6 humerus_gt
-11.672723 41.819393 6 humerus_gt
-12.682017 38.60957 6 humerus_gt
-14.512043 34.86104 6 humerus_gt
-14.846383 21.795326 6 humerus_gt
-0.31936237 26.564903 6 humerus_gt
1.0014946 32.461033 6 humerus_gt
-23.485006 -28.320549 6 humerus_gt
-6.052295 -27.265179 7 scapula_gt
10.335243 -29.162125 7 scapula_gt
10.377051 -29.213179 7 scapula_gt
68.62249 -27.274567 7 scapula_gt
68.661644 -27.217798 7 scapula_gt
68.77566 -27.058159 7 scapula_gt
69.426926 -26.194752 7 scapula_gt
68.83187 -26.962542 7 scapula_gt
69.728615 -25.72572 7 scapula_gt
70.04953 -25.476364 7 scapula_gt
69.68367 -25.861786 7 scapula_gt
69.98105 -25.373272 7 scapula_gt
70.20136 -25.179335 7 scapula_gt
70.111015 -25.069696 7 scapula_gt
70.09594 -24.813162 7 scapula_gt
73.66889 -20.448505 7 scapula_gt
73.91563 -19.997917 7 scapula_gt
73.85686 -19.971466 7 scapula_gt
74.146126 -19.448036 7 scapula_gt
74.32834 -19.293707 7 scapula_gt
74.21963 -18.962137 7 scapula_gt
73.92349 -18.457039 7 scapula_gt
74.34554 -17.25171 7 scapula_gt
75.042854 -16.365162 7 scapula_gt
74.90107 -16.54726 7 scapula_gt
74.58873 -16.058107 7 scapula_gt
74.44624 -15.562542 7 scapula_gt
74.91401 -15.266104 7 scapula_gt
75.10604 -15.057263 7 scapula_gt
75.15291 -14.734454 7 scapula_gt
68.49931 -7.665295 7 scapula_gt
67.73373 -7.4576607 7 scapula_gt
67.14195 -6.7156754 7 scapula_gt
66.16148 -6.7514696 7 scapula_gt
65.13898 -6.8216276 7 scapula_gt
63.508297 -5.9209733 7 scapula_gt
61.959995 -5.72604 7 scapula_gt
60.788208 -5.518002 7 scapula_gt
59.130527 -5.391882 7 scapula_gt
56.493057 -5.106845 7 scapula_gt
55.438377 -3.8321917 7 scapula_gt
54.52776 -4.254229 7 scapula_gt
54.86887 -4.322031 7 scapula_gt
54.45174 -3.5285776 7 scapula_gt
52.97502 -2.6769998 7 scapula_gt
49.09817 -4.899424 7 scapula_gt
50.824665 -3.4533 7 scapula_gt
49.09659 -4.8153768 7 scapula_gt
48.6537 -3.9904861 7 scapula_gt
48.43228 -3.9392226 7 scapula_gt
47.221245 -4.0361214 7 scapula_gt
44.794468 -7.155671 7 scapula_gt
44.26568 -7.2468786 7 scapula_gt
42.983658 -4.7371807 7 scapula_gt
41.02368 -6.467612 7 scapula_gt
41.402725 -4.889392 7 scapula_gt
40.55842 -5.3098125 7 scapula_gt
37.60539 -8.506111 7 scapula_gt
37.410347 -8.308912 7 scapula_gt
37.219788 -9.133985 7 scapula_gt
35.26344 -11.949818 7 scapula_gt
35.612087 -12.265876 7 scapula_gt
34.867928 -12.23733 7 scapula_gt
34.012543 -13.367726 7 scapula_gt
32.898556 -14.204482 7 scapula_gt
33.406315 -15.4848 7 scapula_gt
32.70493 -15.428073 7 scapula_gt
33.35609 -16.274683 7 scapula_gt
33.301018 -16.482113 7 scapula_gt
30.921234 -20.936234 7 scapula_gt
33.33121 -22.393969 7 scapula_gt
33.35807 -22.585 7 scapula_gt
33.357895 -23.404032 7 scapula_gt
33.201996 -23.739462 7 scapula_gt
33.066906 -24.093128 7 scapula_gt
30.132475 -26.707726 7 scapula_gt
31.105883 -28.350002 7 scapula_gt
31.156855 -28.75232 7 scapula_gt
31.050657 -28.925495 7 scapula_gt
25.954657 -53.331127 7 scapula_gt
25.951904 -53.443695 7 scapula_gt
26.161762 -53.941883 7 scapula_gt
26.763397 -54.956398 7 scapula_gt
27.343882 -56.005726 7 scapula_gt
27.372025 -56.09748 7 scapula_gt
27.659851 -56.653397 7 scapula_gt
27.799707 -56.74756 7 scapula_gt
27.874557 -56.947052 7 scapula_gt
27.211107 -59.742195 7 scapula_gt
27.019163 -60.327923 7 scapula_gt
26.520315 -61.703926 7 scapula_gt
26.865583 -61.57855 7 scapula_gt
26.151718 -63.10263 7 scapula_gt
25.815657 -63.663395 7 scapula_gt
25.762661 -63.68612 7 scapula_gt
25.483864 -64.415245 7 scapula_gt
25.08515 -65.26899 7 scapula_gt
24.902359 -66.21182 7 scapula_gt
24.64592 -67.15414 7 scapula_gt
23.457794 -68.74093 7 scapula_gt
23.294567 -69.18996 7 scapula_gt
22.817562 -69.61954 7 scapula_gt
21.377901 -73.04445 7 scapula_gt
20.234173 -73.47095 7 scapula_gt
17.373835 -73.81055 7 scapula_gt
17.071152 -73.92414 7 scapula_gt
16.334007 -74.131195 7 scapula_gt
13.993926 -76.00633 7 scapula_gt
13.633484 -76.13615 7 scapula_gt
12.514013 -76.047 7 scapula_gt
11.106932 -75.87864 7 scapula_gt
6.759777 -73.750084 7 scapula_gt
6.1518807 -73.49739 7 scapula_gt
5.479756 -73.18055 7 scapula_gt
3.8077912 -72.12121 7 scapula_gt
3.6657162 -72.02855 7 scapula_gt
-0.53180325 -66.02911 7 scapula_gt
-0.53892386 -65.93196 7 scapula_gt
0.6182361 -61.70276 7 scapula_gt
0.65235144 -61.37698 7 scapula_gt
0.59585387 -60.508442 7 scapula_gt
1.2754825 -58.37704 7 scapula_gt
1.5477402 -58.031845 7 scapula_gt
1.5765512 -57.82932 7 scapula_gt
8.839021 -58.168556 7 scapula_gt
9.035878 -57.987892 7 scapula_gt
9.455918 -57.142395 7 scapula_gt
9.877376 -55.93938 7 scapula_gt
11.822337 -54.31835 7 scapula_gt
13.427953 -51.37164 7 scapula_gt
42.507042 -25.803122 7 scapula_gt
30.534264 54.290726 8 humerus_pred
30.649736 53.913074 8 humerus_pred
30.892853 53.769108 8 humerus_pred
30.995272 52.835213 8 humerus_pred
31.149496 52.579247 8 humerus_pred
31.172377 52.31441 8 humerus_pred
34.752773 47.812607 8 humerus_pred
35.273815 47.558697 8 humerus_pred
35.962395 46.81442 8 humerus_pred
36.496826 45.539062 8 humerus_pred
36.779274 45.012608 8 humerus_pred
37.602325 44.815014 8 humerus_pred
38.53625 44.67835 8 humerus_pred
42.100338 43.467026 8 humerus_pred
42.717434 42.83176 8 humerus_pred
41.868042 42.074196 8 humerus_pred
44.258 39.27326 8 humerus_pred
45.358448 37.994705 8 humerus_pred
45.02973 36.68242 8 humerus_pred
44.55472 35.973022 8 humerus_pred
44.41433 35.245888 8 humerus_pred
40.00707 29.340982 8 humerus_pred
46.42849 32.236683 8 humerus_pred
40.23292 29.067678 8 humerus_pred
45.3397 30.449438 8 humerus_pred
45.553745 28.334251 8 humerus_pred
39.92311 28.940279 8 humerus_pred
40.671124 26.726692 8 humerus_pred
41.55584 25.175112 8 humerus_pred
40.424618 25.178474 8 humerus_pred
40.928207 24.73047 8 humerus_pred
39.778572 24.457314 8 humerus_pred
35.347683 22.542131 8 humerus_pred
34.089264 21.119745 8 humerus_pred
35.273766 20.134165 8 humerus_pred
35.334076 19.959139 8 humerus_pred
29.131283 21.636179 8 humerus_pred
29.24354 21.548973 8 humerus_pred
28.999857 21.582048 8 humerus_pred
28.92571 21.586506 8 humerus_pred
26.576561 16.131433 8 humerus_pred
25.167646 14.629808 8 humerus_pred
25.023468 14.227342 8 humerus_pred
24.194103 13.792243 8 humerus_pred
20.716076 12.831453 8 humerus_pred
20.169159 12.781673 8 humerus_pred
19.989937 10.187782 8 humerus_pred
19.721983 10.3927765 8 humerus_pred
18.928093 9.332631 8 humerus_pred
18.344099 9.094979 8 humerus_pred
16.837948 6.9876966 8 humerus_pred
16.82495 7.0161905 8 humerus_pred
15.076433 8.4580345 8 humerus_pred
8.486889 7.0930285 8 humerus_pred
8.113779 7.270191 8 humerus_pred
7.069304 8.337369 8 humerus_pred
7.1389313 8.093431 8 humerus_pred
6.382106 7.6244287 8 humerus_pred
3.7000945 7.697903 8 humerus_pred
2.565639 8.987861 8 humerus_pred
4.0031776 18.460447 8 humerus_pred
3.9294658 18.932774 8 humerus_pred
3.8489661 19.326956 8 humerus_pred
5.5906224 26.642937 8 humerus_pred
5.573358 26.572487 8 humerus_pred
5.560616 26.417099 8 humerus_pred
4.1523542 19.880629 8 humerus_pred
-5.535244 7.337313 8 humerus_pred
-5.760029 6.708134 8 humerus_pred
-5.8292847 6.9325466 8 humerus_pred
-6.233683 6.568492 8 humerus_pred
-6.676622 6.203966 8 humerus_pred
-5.8146887 7.2531977 8 humerus_pred
-6.435616 9.136379 8 humerus_pred
-6.561046 9.113052 8 humerus_pred
-11.183009 7.9100275 8 humerus_pred
-12.3144245 8.371477 8 humerus_pred
-13.835651 9.253611 8 humerus_pred
-13.897765 8.469881 8 humerus_pred
-16.324287 10.017919 8 humerus_pred
-16.623703 10.645483 8 humerus_pred
-16.584515 14.076285 8 humerus_pred
-16.346264 14.76247 8 humerus_pred
-19.012611 15.179337 8 humerus_pred
-19.649172 17.004324 8 humerus_pred
-20.289223 17.201561 8 humerus_pred
-18.343904 18.997644 8 humerus_pred
-19.171108 19.866123 8 humerus_pred
-19.488234 20.286896 8 humerus_pred
-20.074078 21.050077 8 humerus_pred
-20.682417 21.833391 8 humerus_pred
-23.94379 23.419994 8 humerus_pred
-23.612803 23.978577 8 humerus_pred
-22.224174 26.110952 8 humerus_pred
-22.223816 26.31421 8 humerus_pred
-24.542013 27.476557 8 humerus_pred
-26.8155 30.539906 8 humerus_pred
-24.793467 30.689966 8 humerus_pred
-25.160057 30.786587 8 humerus_pred
-25.551188 30.582369 8 humerus_pred
-28.520975 35.47844 8 humerus_pred
-28.726229 35.98109 8 humerus_pred
-29.017649 36.142223 8 humerus_pred
-29.874569 35.51729 8 humerus_pred
-30.748505 37.29204 8 humerus_pred
-31.372608 41.42093 8 humerus_pred
-30.712114 41.668575 8 humerus_pred
-29.670944 42.90577 8 humerus_pred
-24.283676 48.695023 8 humerus_pred
-22.100286 49.767757 8 humerus_pred
-24.200306 49.53047 8 humerus_pred
-22.175985 50.865093 8 humerus_pred
-23.015894 51.407963 8 humerus_pred
-21.391964 50.990414 8 humerus_pred
-20.897602 51.090984 8 humerus_pred
-20.244556 51.478683 8 humerus_pred
-20.248276 52.444237 8 humerus_pred
2.777648 62.8396 8 humerus_pred
4.1449656 62.06056 8 humerus_pred
4.8378286 61.351357 8 humerus_pred
3.6582627 58.95034 8 humerus_pred
3.0921342 57.60206 8 humerus_pred
4.319042 57.464165 8 humerus_pred
4.2613225 56.547485 8 humerus_pred
4.366706 53.385574 8 humerus_pred
3.7742429 53.331448 8 humerus_pred
2.8095806 53.610172 8 humerus_pred
2.6165848 52.881844 8 humerus_pred
2.0995739 53.021194 8 humerus_pred
-0.90036 52.322853 8 humerus_pred
-1.3691117 52.147247 8 humerus_pred
-2.4632237 51.773186 8 humerus_pred
-3.924321 50.659996 8 humerus_pred
-5.3594584 49.575954 8 humerus_pred
-8.192333 47.205532 8 humerus_pred
-9.506959 46.127262 8 humerus_pred
-9.894869 44.264153 8 humerus_pred
-10.63737 43.33445 8 humerus_pred
-11.331074 41.320442 8 humerus_pred
-12.355653 39.153053 8 humerus_pred
-14.370117 35.188972 8 humerus_pred
-15.091087 22.16003 8 humerus_pred
-11.415709 -31.370329 8 humerus_pred
-60.72515 -1.5768896 8 humerus_pred
-60.808624 -1.7537391 8 humerus_pred
-61.86388 4.0608444 8 humerus_pred
-42.319458 -17.556871 8 humerus_pred
-37.168682 -20.816866 8 humerus_pred
-35.31003 -22.757196 8 humerus_pred
-36.837048 -21.72098 8 humerus_pred
-42.022396 -18.443504 8 humerus_pred
-58.73186 -3.2819855 8 humerus_pred
-58.3484 -2.6769662 8 humerus_pred
-57.80896 -4.280972 8 humerus_pred
-56.14683 -7.716162 8 humerus_pred
-47.48798 -3.3382924 8 humerus_pred
-63.34487 7.98947 8 humerus_pred
-43.438072 -25.752995 9 scapula_pred
-43.43834 -25.753464 9 scapula_pred
-74.18099 17.767595 9 scapula_pred
-33.20213 -32.802486 9 scapula_pred
-32.269714 -33.2804 9 scapula_pred
-32.86681 -32.885445 9 scapula_pred
-72.45396 23.297138 9 scapula_pred
-72.63514 23.234177 9 scapula_pred
-44.278545 -24.351633 9 scapula_pred
-49.510784 -19.924292 9 scapula_pred
-62.33594 -4.3508515 9 scapula_pred
-72.45396 23.297138 9 scapula_pred
-74.243515 17.733782 9 scapula_pred
-70.85932 21.652794 9 scapula_pred
-68.603874 17.378035 9 scapula_pred
-36.685432 -27.533964 9 scapula_pred
-26.445374 -32.864075 9 scapula_pred
-32.07748 -32.32406 9 scapula_pred
-25.75272 -31.516363 9 scapula_pred
-23.006874 -34.106533 9 scapula_pred
-3.325782 -29.317127 9 scapula_pred
-2.939189 -29.704006 9 scapula_pred
-4.23927 -29.78413 9 scapula_pred
-47.03189 -20.139816 9 scapula_pred
-70.14686 19.079472 9 scapula_pred
-40.324642 -23.180473 9 scapula_pred
-29.981245 -29.884115 9 scapula_pred
-22.795942 -31.156994 9 scapula_pred
-28.79847 -30.255318 9 scapula_pred
-31.712986 -33.064804 9 scapula_pred
-52.90098 -15.621381 9 scapula_pred
-42.157932 -25.337547 9 scapula_pred
-3.1365964 -31.787605 9 scapula_pred
-2.8031929 -31.581976 9 scapula_pred
1.4408864 -30.565033 9 scapula_pred
3.6292732 -29.897738 9 scapula_pred
6.5457354 -29.459023 9 scapula_pred
62.73698 -21.60488 9 scapula_pred
62.77707 -21.531315 9 scapula_pred
62.767612 -21.381165 9 scapula_pred
63.12983 -20.994085 9 scapula_pred
63.464104 -20.682762 9 scapula_pred
63.24668 -20.478487 9 scapula_pred
63.16276 -20.075272 9 scapula_pred
63.34977 -19.903069 9 scapula_pred
67.11997 -14.807373 9 scapula_pred
67.314 -14.586498 9 scapula_pred
66.75128 -14.320616 9 scapula_pred
67.822365 -13.064529 9 scapula_pred
66.29052 -13.205405 9 scapula_pred
66.15057 -12.564988 9 scapula_pred
66.02759 -11.864515 9 scapula_pred
65.28192 -11.198911 9 scapula_pred
64.83121 -10.938508 9 scapula_pred
58.650326 -11.971173 9 scapula_pred
58.3165 -11.798496 9 scapula_pred
57.82819 -11.438462 9 scapula_pred
57.714046 -11.382841 9 scapula_pred
57.334797 -11.383042 9 scapula_pred
56.36495 -11.362638 9 scapula_pred
51.934895 -11.141432 9 scapula_pred
51.05232 -11.372898 9 scapula_pred
50.262222 -11.663794 9 scapula_pred
50.048798 -11.715387 9 scapula_pred
49.548775 -12.009158 9 scapula_pred
49.927372 -11.400663 9 scapula_pred
50.0081 -10.748974 9 scapula_pred
49.26816 -12.0012665 9 scapula_pred
48.65483 -12.315148 9 scapula_pred
48.468864 -12.389964 9 scapula_pred
47.93319 -12.65796 9 scapula_pred
47.625854 -12.918477 9 scapula_pred
47.552486 -12.995007 9 scapula_pred
36.125763 -3.9230444 9 scapula_pred
35.85921 -4.3700438 9 scapula_pred
35.684765 -4.985995 9 scapula_pred
35.182045 -5.075129 9 scapula_pred
34.499947 -5.271648 9 scapula_pred
32.792145 -6.0821977 9 scapula_pred
31.385908 -5.9169974 9 scapula_pred
29.339676 -5.7507114 9 scapula_pred
29.180511 -5.6474767 9 scapula_pred
28.845413 -6.714995 9 scapula_pred
28.901333 -7.087593 9 scapula_pred
28.758253 -10.717229 9 scapula_pred
29.119213 -12.016906 9 scapula_pred
28.832462 -11.930972 9 scapula_pred
29.060532 -12.925448 9 scapula_pred
29.477777 -13.929182 9 scapula_pred
29.058294 -14.04161 9 scapula_pred
28.419868 -18.996098 9 scapula_pred
28.341885 -19.651049 9 scapula_pred
28.181723 -20.158182 9 scapula_pred
27.961962 -21.69671 9 scapula_pred
28.229412 -23.908325 9 scapula_pred
28.128721 -24.798006 9 scapula_pred
28.012167 -25.624535 9 scapula_pred
28.029078 -26.72734 9 scapula_pred
28.8894 -28.710638 9 scapula_pred
29.058514 -30.199806 9 scapula_pred
27.693464 -47.69184 9 scapula_pred
27.650417 -47.738434 9 scapula_pred
27.751856 -48.284718 9 scapula_pred
28.256472 -49.364834 9 scapula_pred
31.257584 -49.662308 9 scapula_pred
33.05464 -49.482834 9 scapula_pred
32.629482 -49.50075 9 scapula_pred
32.605537 -49.825153 9 scapula_pred
31.562654 -50.374878 9 scapula_pred
29.52457 -54.467175 9 scapula_pred
32.497356 -56.545765 9 scapula_pred
32.941547 -57.07091 9 scapula_pred
32.77565 -57.665028 9 scapula_pred
33.262424 -57.902008 9 scapula_pred
33.608242 -58.14943 9 scapula_pred
33.494415 -58.20806 9 scapula_pred
30.44356 -63.705654 9 scapula_pred
30.165058 -64.875916 9 scapula_pred
29.351627 -66.335945 9 scapula_pred
28.689388 -67.88438 9 scapula_pred
27.21058 -68.45182 9 scapula_pred
24.656467 -69.92234 9 scapula_pred
23.55815 -70.24293 9 scapula_pred
23.082554 -70.48856 9 scapula_pred
21.675915 -71.48501 9 scapula_pred
18.065033 -74.55426 9 scapula_pred
17.368517 -75.07269 9 scapula_pred
15.4283285 -75.63665 9 scapula_pred
14.194331 -75.17188 9 scapula_pred
12.143928 -74.85296 9 scapula_pred
10.788361 -74.99627 9 scapula_pred
9.763764 -74.654755 9 scapula_pred
7.4923778 -72.99146 9 scapula_pred
5.2985544 -71.10313 9 scapula_pred
3.455291 -69.3599 9 scapula_pred
2.0476227 -68.03009 9 scapula_pred
2.7026746 -65.85519 9 scapula_pred
1.9723719 -64.34601 9 scapula_pred
1.672169 -63.36914 9 scapula_pred
1.8762358 -61.379204 9 scapula_pred
2.5411701 -59.867653 9 scapula_pred
2.6140146 -58.616375 9 scapula_pred
2.790586 -57.499115 9 scapula_pred
3.9243875 -53.922943 9 scapula_pred
4.8028975 -53.96501 9 scapula_pred
5.267622 -53.995388 9 scapula_pred
6.3586984 -54.51946 9 scapula_pred
6.9867253 -54.822243 9 scapula_pred
8.4674425 -53.91759 9 scapula_pred
11.954395 -52.062973 9 scapula_pred
13.111058 -51.264523 9 scapula_pred
4.8948665 -17.49511 9 scapula_pred
12.625148 -28.091768 9 scapula_pred
64.22214 -14.345271 9 scapula_pred
64.19323 -14.3643265 9 scapula_pred
61.436737 -17.336292 9 scapula_pred
58.88954 -16.91992 9 scapula_pred
55.300198 -22.40809 9 scapula_pred
55.32805 -22.394417 9 scapula_pred
74.287636 -24.245617 9 scapula_pred
74.37972 -24.286245 9 scapula_pred
52.032673 -17.304045 9 scapula_pred
12.60382 -27.897354 9 scapula_pred
2.2357924 -21.501804 9 scapula_pred
-21.585978 -33.18719 9 scapula_pred
-2.94794 -33.06776 9 scapula_pred
-34.971603 -26.561443 9 scapula_pred


==> LD_a_tSNE_1.dat <==
x y labels classes
-27.083843 14.926933 0 calcaneus_gt
-27.059351 14.607786 0 calcaneus_gt
-29.41259 9.412809 0 calcaneus_gt
-29.441248 9.391346 0 calcaneus_gt
-28.829872 3.9496377 0 calcaneus_gt
-33.119698 1.8308097 0 calcaneus_gt
-33.356995 1.7415416 0 calcaneus_gt
-34.204292 1.6543344 0 calcaneus_gt
-34.552643 1.5561148 0 calcaneus_gt
-34.775097 1.4828994 0 calcaneus_gt
-39.426064 1.0988537 0 calcaneus_gt
-39.521095 1.0188172 0 calcaneus_gt
-47.896904 2.4239404 0 calcaneus_gt
-48.554134 2.747184 0 calcaneus_gt
-49.530003 3.4643729 0 calcaneus_gt
-50.651848 4.6567807 0 calcaneus_gt
-52.19548 6.2538567 0 calcaneus_gt
-52.617424 6.8599515 0 calcaneus_gt
-52.99324 7.717922 0 calcaneus_gt
-53.211407 8.158781 0 calcaneus_gt
-53.535393 8.915622 0 calcaneus_gt
-53.922203 10.195685 0 calcaneus_gt
-54.255047 11.223636 0 calcaneus_gt
-55.57703 14.982959 0 calcaneus_gt
-55.68358 15.397352 0 calcaneus_gt
-55.722233 15.976044 0 calcaneus_gt
-55.748764 16.327108 0 calcaneus_gt
-55.734512 16.831411 0 calcaneus_gt
-55.614544 17.38592 0 calcaneus_gt
-55.481773 17.918396 0 calcaneus_gt
-56.573223 22.804092 0 calcaneus_gt
-56.627495 22.992321 0 calcaneus_gt
-57.234768 25.69845 0 calcaneus_gt
-57.34242 26.181953 0 calcaneus_gt
-57.31407 30.000996 0 calcaneus_gt
-57.19897 30.615038 0 calcaneus_gt
-57.191044 31.139496 0 calcaneus_gt
-57.10066 31.55835 0 calcaneus_gt
-54.787167 36.724014 0 calcaneus_gt
-54.66471 36.797012 0 calcaneus_gt
-30.951496 34.645428 0 calcaneus_gt
-30.108513 34.39458 0 calcaneus_gt
-28.847672 34.095974 0 calcaneus_gt
-27.996681 34.03428 0 calcaneus_gt
-26.754725 34.10179 0 calcaneus_gt
-24.447792 35.24717 0 calcaneus_gt
-21.428955 35.040897 0 calcaneus_gt
-19.604385 34.141796 0 calcaneus_gt
-17.383783 33.73052 0 calcaneus_gt
41.044 17.743254 0 calcaneus_gt
49.65176 -1.749601 1 talus_gt
50.050713 -0.92247826 1 talus_gt
50.251026 -0.81729984 1 talus_gt
53.02779 2.554902 1 talus_gt
53.31238 2.9085133 1 talus_gt
53.473373 3.9851727 1 talus_gt
53.937775 4.7686563 1 talus_gt
54.322334 5.1939664 1 talus_gt
55.7423 8.344795 1 talus_gt
56.216312 9.339345 1 talus_gt
56.485027 9.8403 1 talus_gt
58.490578 12.362562 1 talus_gt
60.324554 16.465868 1 talus_gt
60.254562 16.77356 1 talus_gt
60.452496 17.112919 1 talus_gt
50.96284 32.61357 1 talus_gt
50.37408 34.02624 1 talus_gt
49.789993 35.290375 1 talus_gt
49.51821 35.647667 1 talus_gt
49.137287 35.763454 1 talus_gt
46.295544 37.172512 1 talus_gt
45.544193 37.711308 1 talus_gt
44.86524 38.309975 1 talus_gt
43.738384 38.24559 1 talus_gt
43.72899 38.2509 1 talus_gt
41.97853 39.498405 1 talus_gt
40.075226 40.0001 1 talus_gt
38.509045 40.1487 1 talus_gt
37.45403 40.284275 1 talus_gt
34.956867 40.900375 1 talus_gt
33.95257 40.7958 1 talus_gt
33.701473 40.261604 1 talus_gt
33.250477 40.060516 1 talus_gt
32.870033 39.889687 1 talus_gt
32.697147 39.86775 1 talus_gt
32.45414 39.78049 1 talus_gt
31.835068 39.360146 1 talus_gt
31.80477 39.105366 1 talus_gt
31.556488 38.781075 1 talus_gt
31.740116 33.067238 1 talus_gt
32.082047 32.077282 1 talus_gt
32.63422 31.431803 1 talus_gt
33.065754 29.579567 1 talus_gt
33.058804 29.409143 1 talus_gt
33.86535 28.265202 1 talus_gt
33.959133 27.58271 1 talus_gt
40.05692 23.039093 1 talus_gt
42.66471 22.087458 1 talus_gt
45.99845 5.0956492 1 talus_gt
45.53367 3.7767274 1 talus_gt
-5.8931828 -59.03982 2 tibia_gt
10.466281 -47.62211 2 tibia_gt
13.142842 -45.31043 2 tibia_gt
14.443444 -44.336765 2 tibia_gt
15.4179 -43.65741 2 tibia_gt
17.434391 -41.118988 2 tibia_gt
19.300148 -40.01234 2 tibia_gt
20.654957 -37.46715 2 tibia_gt
21.969091 -36.49662 2 tibia_gt
22.550964 -35.17935 2 tibia_gt
23.35604 -33.203304 2 tibia_gt
23.862274 -31.452806 2 tibia_gt
24.063028 -30.48904 2 tibia_gt
24.264874 -27.21392 2 tibia_gt
27.408302 -6.0475245 2 tibia_gt
25.22537 -4.1557293 2 tibia_gt
24.273575 -2.6972744 2 tibia_gt
19.993412 3.7444494 2 tibia_gt
17.630964 5.7283425 2 tibia_gt
11.096706 8.062505 2 tibia_gt
9.598222 7.3129234 2 tibia_gt
8.750304 6.9392796 2 tibia_gt
7.0197387 6.3545427 2 tibia_gt
6.389476 6.221265 2 tibia_gt
4.4720893 6.16143 2 tibia_gt
3.4087286 6.3317757 2 tibia_gt
2.7810082 6.5204887 2 tibia_gt
-4.6361103 7.6995363 2 tibia_gt
-4.674424 8.1544075 2 tibia_gt
-5.167414 8.449519 2 tibia_gt
-5.3802114 8.447212 2 tibia_gt
-5.5273705 8.829498 2 tibia_gt
-5.793417 9.071984 2 tibia_gt
-5.8283734 9.266696 2 tibia_gt
-6.244066 9.70698 2 tibia_gt
-3.4354563 15.447158 2 tibia_gt
-3.3210902 16.763866 2 tibia_gt
-2.830536 17.400553 2 tibia_gt
-0.18206248 19.494862 2 tibia_gt
2.2961173 20.866922 2 tibia_gt
4.538243 21.055714 2 tibia_gt
6.257464 21.044218 2 tibia_gt
8.706434 20.370296 2 tibia_gt
10.808216 18.910717 2 tibia_gt
21.196001 -5.139425 2 tibia_gt
21.831417 -8.471454 2 tibia_gt
22.454166 -9.629132 2 tibia_gt
22.952438 -10.311567 2 tibia_gt
27.218483 -16.131826 2 tibia_gt
28.372793 -17.328 2 tibia_gt
28.76057 -18.541496 2 tibia_gt
29.298199 -20.033367 2 tibia_gt
30.479586 -21.513575 2 tibia_gt
31.117062 -23.36195 2 tibia_gt
31.058361 -24.668926 2 tibia_gt
30.909065 -25.822138 2 tibia_gt
30.793919 -26.76891 2 tibia_gt
29.364452 -29.201849 2 tibia_gt
14.882558 -39.610943 2 tibia_gt
14.485646 -40.37791 2 tibia_gt
10.381081 -45.787357 2 tibia_gt
8.59589 -48.285416 2 tibia_gt
7.029316 -49.888916 2 tibia_gt
-15.736911 -64.52297 3 calcaneus_pred
9.165117 -53.260567 3 calcaneus_pred
9.413161 -53.537106 3 calcaneus_pred
9.238182 -53.568268 3 calcaneus_pred
10.76499 -52.71766 3 calcaneus_pred
11.099088 -52.59323 3 calcaneus_pred
-22.688292 -16.877432 3 calcaneus_pred
-23.370138 -17.483196 3 calcaneus_pred
-21.908306 -19.157724 3 calcaneus_pred
-21.931087 -18.783205 3 calcaneus_pred
-23.845856 -18.026693 3 calcaneus_pred
-23.888004 -18.035715 3 calcaneus_pred
-22.062784 -18.259245 3 calcaneus_pred
-22.509155 -18.437532 3 calcaneus_pred
-22.615221 -18.783325 3 calcaneus_pred
-23.903913 -18.693342 3 calcaneus_pred
-24.516375 -18.491087 3 calcaneus_pred
-24.922682 -18.689405 3 calcaneus_pred
-25.21625 -18.614784 3 calcaneus_pred
-26.598848 -19.338034 3 calcaneus_pred
-26.347124 -19.097845 3 calcaneus_pred
-25.475315 -17.940918 3 calcaneus_pred
-27.453133 -17.216356 3 calcaneus_pred
-27.218628 -17.50929 3 calcaneus_pred
-26.096142 -18.098473 3 calcaneus_pred
-26.584951 -17.87071 3 calcaneus_pred
-25.915586 -17.250002 3 calcaneus_pred
-26.344131 -17.82788 3 calcaneus_pred
-27.152596 -18.17599 3 calcaneus_pred
-28.144882 -18.057793 3 calcaneus_pred
-27.772015 -18.626509 3 calcaneus_pred
-27.459251 -18.668835 3 calcaneus_pred
-27.633257 -19.052973 3 calcaneus_pred
-27.958447 -19.25344 3 calcaneus_pred
-28.833454 -19.813198 3 calcaneus_pred
-28.685186 -19.879644 3 calcaneus_pred
-27.98656 -19.91719 3 calcaneus_pred
-28.390669 -20.414759 3 calcaneus_pred
-28.496943 -20.60491 3 calcaneus_pred
-28.050932 -20.81032 3 calcaneus_pred
-27.027548 -20.356974 3 calcaneus_pred
-26.522448 -20.070227 3 calcaneus_pred
-26.491306 -19.924572 3 calcaneus_pred
-25.765356 -19.52968 3 calcaneus_pred
-24.116356 -19.311214 3 calcaneus_pred
-24.703169 -19.520744 3 calcaneus_pred
-24.837353 -19.597054 3 calcaneus_pred
-24.777685 -20.023733 3 calcaneus_pred
-24.161924 -19.531343 3 calcaneus_pred
-23.368202 -19.34951 3 calcaneus_pred
-23.415634 -19.68395 3 calcaneus_pred
-22.415989 -20.419237 3 calcaneus_pred
-22.20452 -20.5724 3 calcaneus_pred
-21.422138 -20.897184 3 calcaneus_pred
8.730166 -57.285954 3 calcaneus_pred
8.716476 -57.33586 3 calcaneus_pred
-13.613278 -65.70259 3 calcaneus_pred
-18.080696 -65.6476 3 calcaneus_pred
-12.40974 -64.03281 4 talus_pred
-10.601325 -63.855106 4 talus_pred
-9.809548 -63.287327 4 talus_pred
-12.387082 -64.18116 4 talus_pred
-13.741877 -64.233734 4 talus_pred
-5.9388766 -64.12625 4 talus_pred
-5.1851664 -63.813717 4 talus_pred
-4.884951 -63.88484 4 talus_pred
-4.1595516 -63.701775 4 talus_pred
-3.489652 -63.871834 4 talus_pred
-2.8396142 -63.81659 4 talus_pred
-2.2767785 -64.07618 4 talus_pred
-2.7865067 -64.58801 4 talus_pred
-3.2348034 -64.50345 4 talus_pred
-1.2502972 -63.964172 4 talus_pred
-0.9316261 -64.22469 4 talus_pred
-0.6481507 -64.06365 4 talus_pred
0.30905744 -64.0653 4 talus_pred
0.39819703 -63.85729 4 talus_pred
1.5489314 -63.18066 4 talus_pred
1.1486634 -63.72356 4 talus_pred
0.8782636 -64.344696 4 talus_pred
2.0202343 -63.81019 4 talus_pred
1.8871859 -63.92001 4 talus_pred
2.6845381 -63.303604 4 talus_pred
2.828516 -63.66249 4 talus_pred
2.9180562 -63.927418 4 talus_pred
2.1536067 -64.38907 4 talus_pred
3.3720415 -62.877556 4 talus_pred
3.562002 -63.03898 4 talus_pred
3.5864666 -63.508274 4 talus_pred
3.1370285 -64.25079 4 talus_pred
2.142831 -64.959854 4 talus_pred
2.6867383 -64.825 4 talus_pred
0.6725609 -65.0028 4 talus_pred
0.47492108 -64.98935 4 talus_pred
0.40028182 -66.38419 4 talus_pred
0.32153812 -66.23361 4 talus_pred
-0.030351602 -65.79286 4 talus_pred
-0.75514036 -65.87356 4 talus_pred
-0.86150694 -65.46839 4 talus_pred
-0.17219484 -65.28329 4 talus_pred
-0.52678233 -64.94601 4 talus_pred
1.0223595 -65.37836 4 talus_pred
-1.5241287 -65.16884 4 talus_pred
-2.332298 -65.11395 4 talus_pred
-2.1638174 -65.18539 4 talus_pred
-4.268038 -64.64078 4 talus_pred
-4.6251245 -64.724976 4 talus_pred
-3.787175 -65.03494 4 talus_pred
-5.477295 -64.57015 4 talus_pred
-6.4769497 -64.337204 4 talus_pred
-12.852893 -64.321434 4 talus_pred
-17.944365 -65.486176 4 talus_pred
-11.801615 -63.6709 5 tibia_pred
-7.727973 -61.779854 5 tibia_pred
-8.010019 -61.707443 5 tibia_pred
-10.8698845 -63.532215 5 tibia_pred
-13.020452 -64.08791 5 tibia_pred
-5.979067 -61.628628 5 tibia_pred
4.694476 -49.30565 5 tibia_pred
4.6133375 -48.705414 5 tibia_pred
4.507365 -49.265392 5 tibia_pred
4.0163584 -48.42865 5 tibia_pred
3.7733757 -48.549175 5 tibia_pred
3.4981492 -48.16854 5 tibia_pred
3.3226304 -48.227 5 tibia_pred
3.917758 -49.200493 5 tibia_pred
3.80891 -49.394306 5 tibia_pred
3.2747602 -48.85419 5 tibia_pred
2.8225274 -47.645004 5 tibia_pred
2.3457758 -46.816074 5 tibia_pred
2.342969 -46.489235 5 tibia_pred
2.0213768 -45.747246 5 tibia_pred
1.6149753 -44.78186 5 tibia_pred
1.3281784 -44.41837 5 tibia_pred
0.7079349 -44.473045 5 tibia_pred
0.13577537 -44.44323 5 tibia_pred
-0.14943218 -44.386356 5 tibia_pred
-0.41644618 -44.18773 5 tibia_pred
0.2365052 -44.30768 5 tibia_pred
0.942604 -44.078487 5 tibia_pred
0.7863789 -43.7162 5 tibia_pred
0.45580107 -43.531708 5 tibia_pred
0.023987811 -42.92816 5 tibia_pred
0.6383055 -43.05265 5 tibia_pred
1.0527332 -42.94683 5 tibia_pred
0.45369413 -42.289284 5 tibia_pred
0.78738326 -41.553547 5 tibia_pred
0.70941514 -42.018044 5 tibia_pred
1.1905881 -42.217587 5 tibia_pred
1.1993995 -41.914013 5 tibia_pred
1.5266757 -42.123474 5 tibia_pred
1.7978698 -42.377823 5 tibia_pred
1.9147716 -42.766327 5 tibia_pred
1.8556557 -43.676163 5 tibia_pred
2.345956 -44.587757 5 tibia_pred
2.7449954 -45.06004 5 tibia_pred
2.9801168 -45.081856 5 tibia_pred
3.1613019 -44.446877 5 tibia_pred
3.4084048 -44.140495 5 tibia_pred
3.8606026 -45.802303 5 tibia_pred
4.357575 -46.469776 5 tibia_pred
4.2682467 -49.807 5 tibia_pred
4.4827623 -50.330376 5 tibia_pred
-5.753569 -61.36429 5 tibia_pred
-8.741474 -62.633743 5 tibia_pred
-15.553361 -64.19896 5 tibia_pred
-17.218878 -64.8365 5 tibia_pred


==> LD_a_tSNE_10.dat <==
x y labels classes
-27.083843 14.926933 0 calcaneus_gt
-27.059351 14.607786 0 calcaneus_gt
-29.41259 9.412809 0 calcaneus_gt
-29.441248 9.391346 0 calcaneus_gt
-28.829872 3.9496377 0 calcaneus_gt
-33.119698 1.8308097 0 calcaneus_gt
-33.356995 1.7415416 0 calcaneus_gt
-34.204292 1.6543344 0 calcaneus_gt
-34.552643 1.5561148 0 calcaneus_gt
-34.775097 1.4828994 0 calcaneus_gt
-39.426064 1.0988537 0 calcaneus_gt
-39.521095 1.0188172 0 calcaneus_gt
-47.896904 2.4239404 0 calcaneus_gt
-48.554134 2.747184 0 calcaneus_gt
-49.530003 3.4643729 0 calcaneus_gt
-50.651848 4.6567807 0 calcaneus_gt
-52.19548 6.2538567 0 calcaneus_gt
-52.617424 6.8599515 0 calcaneus_gt
-52.99324 7.717922 0 calcaneus_gt
-53.211407 8.158781 0 calcaneus_gt
-53.535393 8.915622 0 calcaneus_gt
-53.922203 10.195685 0 calcaneus_gt
-54.255047 11.223636 0 calcaneus_gt
-55.57703 14.982959 0 calcaneus_gt
-55.68358 15.397352 0 calcaneus_gt
-55.722233 15.976044 0 calcaneus_gt
-55.748764 16.327108 0 calcaneus_gt
-55.734512 16.831411 0 calcaneus_gt
-55.614544 17.38592 0 calcaneus_gt
-55.481773 17.918396 0 calcaneus_gt
-56.573223 22.804092 0 calcaneus_gt
-56.627495 22.992321 0 calcaneus_gt
-57.234768 25.69845 0 calcaneus_gt
-57.34242 26.181953 0 calcaneus_gt
-57.31407 30.000996 0 calcaneus_gt
-57.19897 30.615038 0 calcaneus_gt
-57.191044 31.139496 0 calcaneus_gt
-57.10066 31.55835 0 calcaneus_gt
-54.787167 36.724014 0 calcaneus_gt
-54.66471 36.797012 0 calcaneus_gt
-30.951496 34.645428 0 calcaneus_gt
-30.108513 34.39458 0 calcaneus_gt
-28.847672 34.095974 0 calcaneus_gt
-27.996681 34.03428 0 calcaneus_gt
-26.754725 34.10179 0 calcaneus_gt
-24.447792 35.24717 0 calcaneus_gt
-21.428955 35.040897 0 calcaneus_gt
-19.604385 34.141796 0 calcaneus_gt
-17.383783 33.73052 0 calcaneus_gt
41.044 17.743254 0 calcaneus_gt
49.65176 -1.749601 1 talus_gt
50.050713 -0.92247826 1 talus_gt
50.251026 -0.81729984 1 talus_gt
53.02779 2.554902 1 talus_gt
53.31238 2.9085133 1 talus_gt
53.473373 3.9851727 1 talus_gt
53.937775 4.7686563 1 talus_gt
54.322334 5.1939664 1 talus_gt
55.7423 8.344795 1 talus_gt
56.216312 9.339345 1 talus_gt
56.485027 9.8403 1 talus_gt
58.490578 12.362562 1 talus_gt
60.324554 16.465868 1 talus_gt
60.254562 16.77356 1 talus_gt
60.452496 17.112919 1 talus_gt
50.96284 32.61357 1 talus_gt
50.37408 34.02624 1 talus_gt
49.789993 35.290375 1 talus_gt
49.51821 35.647667 1 talus_gt
49.137287 35.763454 1 talus_gt
46.295544 37.172512 1 talus_gt
45.544193 37.711308 1 talus_gt
44.86524 38.309975 1 talus_gt
43.738384 38.24559 1 talus_gt
43.72899 38.2509 1 talus_gt
41.97853 39.498405 1 talus_gt
40.075226 40.0001 1 talus_gt
38.509045 40.1487 1 talus_gt
37.45403 40.284275 1 talus_gt
34.956867 40.900375 1 talus_gt
33.95257 40.7958 1 talus_gt
33.701473 40.261604 1 talus_gt
33.250477 40.060516 1 talus_gt
32.870033 39.889687 1 talus_gt
32.697147 39.86775 1 talus_gt
32.45414 39.78049 1 talus_gt
31.835068 39.360146 1 talus_gt
31.80477 39.105366 1 talus_gt
31.556488 38.781075 1 talus_gt
31.740116 33.067238 1 talus_gt
32.082047 32.077282 1 talus_gt
32.63422 31.431803 1 talus_gt
33.065754 29.579567 1 talus_gt
33.058804 29.409143 1 talus_gt
33.86535 28.265202 1 talus_gt
33.959133 27.58271 1 talus_gt
40.05692 23.039093 1 talus_gt
42.66471 22.087458 1 talus_gt
45.99845 5.0956492 1 talus_gt
45.53367 3.7767274 1 talus_gt
-5.8931828 -59.03982 2 tibia_gt
10.466281 -47.62211 2 tibia_gt
13.142842 -45.31043 2 tibia_gt
14.443444 -44.336765 2 tibia_gt
15.4179 -43.65741 2 tibia_gt
17.434391 -41.118988 2 tibia_gt
19.300148 -40.01234 2 tibia_gt
20.654957 -37.46715 2 tibia_gt
21.969091 -36.49662 2 tibia_gt
22.550964 -35.17935 2 tibia_gt
23.35604 -33.203304 2 tibia_gt
23.862274 -31.452806 2 tibia_gt
24.063028 -30.48904 2 tibia_gt
24.264874 -27.21392 2 tibia_gt
27.408302 -6.0475245 2 tibia_gt
25.22537 -4.1557293 2 tibia_gt
24.273575 -2.6972744 2 tibia_gt
19.993412 3.7444494 2 tibia_gt
17.630964 5.7283425 2 tibia_gt
11.096706 8.062505 2 tibia_gt
9.598222 7.3129234 2 tibia_gt
8.750304 6.9392796 2 tibia_gt
7.0197387 6.3545427 2 tibia_gt
6.389476 6.221265 2 tibia_gt
4.4720893 6.16143 2 tibia_gt
3.4087286 6.3317757 2 tibia_gt
2.7810082 6.5204887 2 tibia_gt
-4.6361103 7.6995363 2 tibia_gt
-4.674424 8.1544075 2 tibia_gt
-5.167414 8.449519 2 tibia_gt
-5.3802114 8.447212 2 tibia_gt
-5.5273705 8.829498 2 tibia_gt
-5.793417 9.071984 2 tibia_gt
-5.8283734 9.266696 2 tibia_gt
-6.244066 9.70698 2 tibia_gt
-3.4354563 15.447158 2 tibia_gt
-3.3210902 16.763866 2 tibia_gt
-2.830536 17.400553 2 tibia_gt
-0.18206248 19.494862 2 tibia_gt
2.2961173 20.866922 2 tibia_gt
4.538243 21.055714 2 tibia_gt
6.257464 21.044218 2 tibia_gt
8.706434 20.370296 2 tibia_gt
10.808216 18.910717 2 tibia_gt
21.196001 -5.139425 2 tibia_gt
21.831417 -8.471454 2 tibia_gt
22.454166 -9.629132 2 tibia_gt
22.952438 -10.311567 2 tibia_gt
27.218483 -16.131826 2 tibia_gt
28.372793 -17.328 2 tibia_gt
28.76057 -18.541496 2 tibia_gt
29.298199 -20.033367 2 tibia_gt
30.479586 -21.513575 2 tibia_gt
31.117062 -23.36195 2 tibia_gt
31.058361 -24.668926 2 tibia_gt
30.909065 -25.822138 2 tibia_gt
30.793919 -26.76891 2 tibia_gt
29.364452 -29.201849 2 tibia_gt
14.882558 -39.610943 2 tibia_gt
14.485646 -40.37791 2 tibia_gt
10.381081 -45.787357 2 tibia_gt
8.59589 -48.285416 2 tibia_gt
7.029316 -49.888916 2 tibia_gt
53.38276 -0.49339616 3 calcaneus_pred
8.361664 -55.380363 3 calcaneus_pred
-15.132081 -65.24936 3 calcaneus_pred
-14.564677 -65.702965 3 calcaneus_pred
-13.559865 -66.86279 3 calcaneus_pred
49.560364 -2.050153 3 calcaneus_pred
-27.738424 16.842293 3 calcaneus_pred
-27.858145 14.831064 3 calcaneus_pred
-28.048096 14.034839 3 calcaneus_pred
-28.607166 6.6592813 3 calcaneus_pred
-29.121117 6.104638 3 calcaneus_pred
-30.926212 5.158064 3 calcaneus_pred
-32.78546 3.9465232 3 calcaneus_pred
-33.534218 3.8529973 3 calcaneus_pred
-35.292065 4.7782316 3 calcaneus_pred
-37.111572 4.1027503 3 calcaneus_pred
-38.589138 3.1222527 3 calcaneus_pred
-42.605595 2.5881019 3 calcaneus_pred
-44.686275 3.3146262 3 calcaneus_pred
-45.577442 4.543699 3 calcaneus_pred
-46.777126 5.6242537 3 calcaneus_pred
-47.59921 7.393144 3 calcaneus_pred
-48.15077 8.228635 3 calcaneus_pred
-48.553196 9.061112 3 calcaneus_pred
-48.845787 10.240874 3 calcaneus_pred
-49.09887 11.394541 3 calcaneus_pred
-49.35485 11.931523 3 calcaneus_pred
-52.028805 18.458437 3 calcaneus_pred
-52.371326 18.517223 3 calcaneus_pred
-52.88011 18.650505 3 calcaneus_pred
-53.168488 19.220953 3 calcaneus_pred
-53.518425 20.673462 3 calcaneus_pred
-53.704494 21.369993 3 calcaneus_pred
-54.134697 22.018055 3 calcaneus_pred
-54.151333 22.998705 3 calcaneus_pred
-55.404537 26.061695 3 calcaneus_pred
-55.576786 27.541191 3 calcaneus_pred
-55.55387 28.70355 3 calcaneus_pred
-55.655575 30.362944 3 calcaneus_pred
-55.468895 31.0613 3 calcaneus_pred
-55.0272 32.680744 3 calcaneus_pred
-54.581066 33.61982 3 calcaneus_pred
-53.96602 34.629536 3 calcaneus_pred
-53.15995 35.838463 3 calcaneus_pred
-30.013058 34.874004 3 calcaneus_pred
-27.538513 34.76311 3 calcaneus_pred
-26.355667 34.9095 3 calcaneus_pred
-25.160816 35.043606 3 calcaneus_pred
-22.554674 36.086403 3 calcaneus_pred
-22.544672 36.058014 3 calcaneus_pred
-19.486837 35.3211 3 calcaneus_pred
-15.544318 35.002617 3 calcaneus_pred
-14.680094 34.607826 3 calcaneus_pred
9.387658 -55.52706 3 calcaneus_pred
-16.847082 -63.276844 3 calcaneus_pred
-16.795416 -64.48531 3 calcaneus_pred
-13.023689 -62.75666 3 calcaneus_pred
-17.782475 -64.46436 4 talus_pred
16.014256 -25.321756 4 talus_pred
49.949642 -1.2581934 4 talus_pred
51.403416 0.73850083 4 talus_pred
53.090153 3.0351133 4 talus_pred
53.55238 4.398888 4 talus_pred
54.400166 6.002176 4 talus_pred
55.107018 7.5038023 4 talus_pred
55.86243 8.715045 4 talus_pred
57.01056 10.365614 4 talus_pred
59.610744 13.81252 4 talus_pred
59.80887 14.819765 4 talus_pred
59.370564 14.735522 4 talus_pred
59.567616 16.067162 4 talus_pred
52.05737 31.440767 4 talus_pred
51.70662 32.301785 4 talus_pred
50.463573 33.53738 4 talus_pred
48.320843 35.62153 4 talus_pred
47.876575 36.14983 4 talus_pred
47.283398 36.72999 4 talus_pred
46.206966 38.371975 4 talus_pred
45.336002 39.220173 4 talus_pred
44.178326 39.819897 4 talus_pred
43.225193 40.440548 4 talus_pred
42.354618 40.89907 4 talus_pred
39.3177 41.27968 4 talus_pred
38.71649 41.005928 4 talus_pred
37.690014 40.93803 4 talus_pred
36.15896 39.94313 4 talus_pred
35.601753 39.672386 4 talus_pred
35.19472 39.250328 4 talus_pred
34.630898 38.61518 4 talus_pred
34.04987 38.115677 4 talus_pred
33.788006 37.065098 4 talus_pred
33.554085 36.199673 4 talus_pred
33.40205 35.756943 4 talus_pred
33.321095 34.365974 4 talus_pred
33.415947 33.76664 4 talus_pred
33.534527 32.85399 4 talus_pred
33.822872 30.20597 4 talus_pred
34.513508 28.923283 4 talus_pred
34.67929 27.57447 4 talus_pred
38.657093 24.244587 4 talus_pred
39.967163 23.167969 4 talus_pred
42.13706 22.325365 4 talus_pred
46.78868 5.7116413 4 talus_pred
45.618122 2.5455456 4 talus_pred
8.640203 -49.332783 4 talus_pred
11.098351 -47.19406 5 tibia_pred
13.950542 -44.680637 5 tibia_pred
14.736459 -43.994984 5 tibia_pred
17.457487 -41.32395 5 tibia_pred
19.964357 -39.11798 5 tibia_pred
20.77334 -37.971375 5 tibia_pred
22.003736 -35.86362 5 tibia_pred
23.128288 -33.927963 5 tibia_pred
23.559809 -32.46992 5 tibia_pred
23.994987 -29.455248 5 tibia_pred
24.35502 -27.919876 5 tibia_pred
26.762012 -5.963422 5 tibia_pred
24.46454 -3.5960834 5 tibia_pred
22.797472 -1.2253224 5 tibia_pred
19.394894 3.8645427 5 tibia_pred
14.401848 6.501678 5 tibia_pred
10.981297 7.5456595 5 tibia_pred
9.475968 7.5833044 5 tibia_pred
7.8181787 7.4528127 5 tibia_pred
6.2587166 7.910201 5 tibia_pred
4.649441 8.063571 5 tibia_pred
3.6520085 7.9330535 5 tibia_pred
1.733587 7.8539014 5 tibia_pred
1.0544693 7.926869 5 tibia_pred
-1.1188506 9.127014 5 tibia_pred
-1.806312 8.888685 5 tibia_pred
-2.4374678 8.939568 5 tibia_pred
-2.6372929 9.448135 5 tibia_pred
-2.9276078 10.066222 5 tibia_pred
-2.9460316 11.206903 5 tibia_pred
-2.4410481 16.0296 5 tibia_pred
-2.110778 16.551977 5 tibia_pred
-1.2479656 18.044992 5 tibia_pred
-0.16117671 18.84014 5 tibia_pred
0.80798393 19.443575 5 tibia_pred
2.9799743 20.634516 5 tibia_pred
5.618601 20.801888 5 tibia_pred
8.345199 20.09644 5 tibia_pred
10.066333 18.811577 5 tibia_pred
17.104527 2.1744647 5 tibia_pred
20.676855 -0.9139538 5 tibia_pred
21.595425 -5.6398363 5 tibia_pred
22.433168 -9.037585 5 tibia_pred
23.84773 -10.73242 5 tibia_pred
27.042347 -15.918721 5 tibia_pred
28.375093 -17.530457 5 tibia_pred
29.865719 -18.801126 5 tibia_pred
29.880938 -19.545107 5 tibia_pred
30.314045 -21.014452 5 tibia_pred
30.278933 -24.576962 5 tibia_pred
29.574982 -26.914574 5 tibia_pred
28.531633 -29.907267 5 tibia_pred
18.758205 -34.943085 5 tibia_pred
10.2658 -44.42267 5 tibia_pred
-10.654391 -63.04085 5 tibia_pred


==> LD_a_tSNE_2.dat <==
x y labels classes
-27.083843 14.926933 0 calcaneus_gt
-27.059351 14.607786 0 calcaneus_gt
-29.41259 9.412809 0 calcaneus_gt
-29.441248 9.391346 0 calcaneus_gt
-28.829872 3.9496377 0 calcaneus_gt
-33.119698 1.8308097 0 calcaneus_gt
-33.356995 1.7415416 0 calcaneus_gt
-34.204292 1.6543344 0 calcaneus_gt
-34.552643 1.5561148 0 calcaneus_gt
-34.775097 1.4828994 0 calcaneus_gt
-39.426064 1.0988537 0 calcaneus_gt
-39.521095 1.0188172 0 calcaneus_gt
-47.896904 2.4239404 0 calcaneus_gt
-48.554134 2.747184 0 calcaneus_gt
-49.530003 3.4643729 0 calcaneus_gt
-50.651848 4.6567807 0 calcaneus_gt
-52.19548 6.2538567 0 calcaneus_gt
-52.617424 6.8599515 0 calcaneus_gt
-52.99324 7.717922 0 calcaneus_gt
-53.211407 8.158781 0 calcaneus_gt
-53.535393 8.915622 0 calcaneus_gt
-53.922203 10.195685 0 calcaneus_gt
-54.255047 11.223636 0 calcaneus_gt
-55.57703 14.982959 0 calcaneus_gt
-55.68358 15.397352 0 calcaneus_gt
-55.722233 15.976044 0 calcaneus_gt
-55.748764 16.327108 0 calcaneus_gt
-55.734512 16.831411 0 calcaneus_gt
-55.614544 17.38592 0 calcaneus_gt
-55.481773 17.918396 0 calcaneus_gt
-56.573223 22.804092 0 calcaneus_gt
-56.627495 22.992321 0 calcaneus_gt
-57.234768 25.69845 0 calcaneus_gt
-57.34242 26.181953 0 calcaneus_gt
-57.31407 30.000996 0 calcaneus_gt
-57.19897 30.615038 0 calcaneus_gt
-57.191044 31.139496 0 calcaneus_gt
-57.10066 31.55835 0 calcaneus_gt
-54.787167 36.724014 0 calcaneus_gt
-54.66471 36.797012 0 calcaneus_gt
-30.951496 34.645428 0 calcaneus_gt
-30.108513 34.39458 0 calcaneus_gt
-28.847672 34.095974 0 calcaneus_gt
-27.996681 34.03428 0 calcaneus_gt
-26.754725 34.10179 0 calcaneus_gt
-24.447792 35.24717 0 calcaneus_gt
-21.428955 35.040897 0 calcaneus_gt
-19.604385 34.141796 0 calcaneus_gt
-17.383783 33.73052 0 calcaneus_gt
41.044 17.743254 0 calcaneus_gt
49.65176 -1.749601 1 talus_gt
50.050713 -0.92247826 1 talus_gt
50.251026 -0.81729984 1 talus_gt
53.02779 2.554902 1 talus_gt
53.31238 2.9085133 1 talus_gt
53.473373 3.9851727 1 talus_gt
53.937775 4.7686563 1 talus_gt
54.322334 5.1939664 1 talus_gt
55.7423 8.344795 1 talus_gt
56.216312 9.339345 1 talus_gt
56.485027 9.8403 1 talus_gt
58.490578 12.362562 1 talus_gt
60.324554 16.465868 1 talus_gt
60.254562 16.77356 1 talus_gt
60.452496 17.112919 1 talus_gt
50.96284 32.61357 1 talus_gt
50.37408 34.02624 1 talus_gt
49.789993 35.290375 1 talus_gt
49.51821 35.647667 1 talus_gt
49.137287 35.763454 1 talus_gt
46.295544 37.172512 1 talus_gt
45.544193 37.711308 1 talus_gt
44.86524 38.309975 1 talus_gt
43.738384 38.24559 1 talus_gt
43.72899 38.2509 1 talus_gt
41.97853 39.498405 1 talus_gt
40.075226 40.0001 1 talus_gt
38.509045 40.1487 1 talus_gt
37.45403 40.284275 1 talus_gt
34.956867 40.900375 1 talus_gt
33.95257 40.7958 1 talus_gt
33.701473 40.261604 1 talus_gt
33.250477 40.060516 1 talus_gt
32.870033 39.889687 1 talus_gt
32.697147 39.86775 1 talus_gt
32.45414 39.78049 1 talus_gt
31.835068 39.360146 1 talus_gt
31.80477 39.105366 1 talus_gt
31.556488 38.781075 1 talus_gt
31.740116 33.067238 1 talus_gt
32.082047 32.077282 1 talus_gt
32.63422 31.431803 1 talus_gt
33.065754 29.579567 1 talus_gt
33.058804 29.409143 1 talus_gt
33.86535 28.265202 1 talus_gt
33.959133 27.58271 1 talus_gt
40.05692 23.039093 1 talus_gt
42.66471 22.087458 1 talus_gt
45.99845 5.0956492 1 talus_gt
45.53367 3.7767274 1 talus_gt
-5.8931828 -59.03982 2 tibia_gt
10.466281 -47.62211 2 tibia_gt
13.142842 -45.31043 2 tibia_gt
14.443444 -44.336765 2 tibia_gt
15.4179 -43.65741 2 tibia_gt
17.434391 -41.118988 2 tibia_gt
19.300148 -40.01234 2 tibia_gt
20.654957 -37.46715 2 tibia_gt
21.969091 -36.49662 2 tibia_gt
22.550964 -35.17935 2 tibia_gt
23.35604 -33.203304 2 tibia_gt
23.862274 -31.452806 2 tibia_gt
24.063028 -30.48904 2 tibia_gt
24.264874 -27.21392 2 tibia_gt
27.408302 -6.0475245 2 tibia_gt
25.22537 -4.1557293 2 tibia_gt
24.273575 -2.6972744 2 tibia_gt
19.993412 3.7444494 2 tibia_gt
17.630964 5.7283425 2 tibia_gt
11.096706 8.062505 2 tibia_gt
9.598222 7.3129234 2 tibia_gt
8.750304 6.9392796 2 tibia_gt
7.0197387 6.3545427 2 tibia_gt
6.389476 6.221265 2 tibia_gt
4.4720893 6.16143 2 tibia_gt
3.4087286 6.3317757 2 tibia_gt
2.7810082 6.5204887 2 tibia_gt
-4.6361103 7.6995363 2 tibia_gt
-4.674424 8.1544075 2 tibia_gt
-5.167414 8.449519 2 tibia_gt
-5.3802114 8.447212 2 tibia_gt
-5.5273705 8.829498 2 tibia_gt
-5.793417 9.071984 2 tibia_gt
-5.8283734 9.266696 2 tibia_gt
-6.244066 9.70698 2 tibia_gt
-3.4354563 15.447158 2 tibia_gt
-3.3210902 16.763866 2 tibia_gt
-2.830536 17.400553 2 tibia_gt
-0.18206248 19.494862 2 tibia_gt
2.2961173 20.866922 2 tibia_gt
4.538243 21.055714 2 tibia_gt
6.257464 21.044218 2 tibia_gt
8.706434 20.370296 2 tibia_gt
10.808216 18.910717 2 tibia_gt
21.196001 -5.139425 2 tibia_gt
21.831417 -8.471454 2 tibia_gt
22.454166 -9.629132 2 tibia_gt
22.952438 -10.311567 2 tibia_gt
27.218483 -16.131826 2 tibia_gt
28.372793 -17.328 2 tibia_gt
28.76057 -18.541496 2 tibia_gt
29.298199 -20.033367 2 tibia_gt
30.479586 -21.513575 2 tibia_gt
31.117062 -23.36195 2 tibia_gt
31.058361 -24.668926 2 tibia_gt
30.909065 -25.822138 2 tibia_gt
30.793919 -26.76891 2 tibia_gt
29.364452 -29.201849 2 tibia_gt
14.882558 -39.610943 2 tibia_gt
14.485646 -40.37791 2 tibia_gt
10.381081 -45.787357 2 tibia_gt
8.59589 -48.285416 2 tibia_gt
7.029316 -49.888916 2 tibia_gt
-15.951549 -65.285 3 calcaneus_pred
-16.489391 37.783775 3 calcaneus_pred
-36.89574 11.206628 3 calcaneus_pred
-36.532124 10.746799 3 calcaneus_pred
-36.842735 10.589478 3 calcaneus_pred
-37.228752 10.343448 3 calcaneus_pred
-37.54365 10.138423 3 calcaneus_pred
-37.58043 10.0039015 3 calcaneus_pred
-37.812057 10.039032 3 calcaneus_pred
-38.17798 10.195442 3 calcaneus_pred
-40.002728 10.038027 3 calcaneus_pred
-40.109596 10.104741 3 calcaneus_pred
-40.457523 10.223976 3 calcaneus_pred
-41.25152 10.637143 3 calcaneus_pred
-42.337597 11.341761 3 calcaneus_pred
-42.461765 11.45569 3 calcaneus_pred
-46.324574 17.1479 3 calcaneus_pred
-45.696453 18.23666 3 calcaneus_pred
-45.783775 18.190271 3 calcaneus_pred
-45.809105 18.185442 3 calcaneus_pred
-46.68177 17.719103 3 calcaneus_pred
-47.518627 17.701576 3 calcaneus_pred
-46.68992 18.056639 3 calcaneus_pred
-43.38685 20.953648 3 calcaneus_pred
-43.5642 20.817223 3 calcaneus_pred
-43.148075 21.253113 3 calcaneus_pred
-42.589767 21.840721 3 calcaneus_pred
-42.651684 21.795635 3 calcaneus_pred
-42.266293 21.797956 3 calcaneus_pred
-41.894825 21.63548 3 calcaneus_pred
-41.67431 21.970053 3 calcaneus_pred
-41.783302 22.253317 3 calcaneus_pred
-41.366203 22.285662 3 calcaneus_pred
-41.143402 22.183947 3 calcaneus_pred
-40.845734 22.165976 3 calcaneus_pred
-40.625275 22.105087 3 calcaneus_pred
-40.187027 22.03816 3 calcaneus_pred
-39.702835 21.985844 3 calcaneus_pred
-39.443317 21.890656 3 calcaneus_pred
-37.62186 21.3043 3 calcaneus_pred
-36.935947 21.069143 3 calcaneus_pred
-36.80732 21.010744 3 calcaneus_pred
-36.74696 20.966208 3 calcaneus_pred
-36.351494 20.89594 3 calcaneus_pred
-35.690384 20.782192 3 calcaneus_pred
-34.980427 20.785404 3 calcaneus_pred
-17.605913 37.96577 3 calcaneus_pred
-16.0084 38.39705 3 calcaneus_pred
55.354515 22.530788 3 calcaneus_pred
8.325174 -54.572266 3 calcaneus_pred
-17.382786 -64.579475 3 calcaneus_pred
-14.223559 -66.61871 3 calcaneus_pred
-10.798157 -62.441235 4 talus_pred
-6.839564 -61.766243 4 talus_pred
11.405742 -38.97925 4 talus_pred
11.17599 -24.064098 4 talus_pred
11.342382 -39.305855 4 talus_pred
11.546794 -39.187584 4 talus_pred
13.0777645 -30.435347 4 talus_pred
13.060134 -30.356277 4 talus_pred
11.933387 -22.90632 4 talus_pred
11.886621 -22.94587 4 talus_pred
11.689265 -39.152218 4 talus_pred
-7.4806633 -63.052086 4 talus_pred
-6.444526 -60.245247 4 talus_pred
-5.6846843 -59.410904 4 talus_pred
7.4873753 -46.49541 4 talus_pred
7.810032 -45.02989 4 talus_pred
7.9191623 -30.355473 4 talus_pred
8.286924 -27.722904 4 talus_pred
8.278835 -27.843245 4 talus_pred
7.9076767 -30.485556 4 talus_pred
8.069393 -28.261452 4 talus_pred
8.021565 -31.117878 4 talus_pred
7.8689313 -28.89252 4 talus_pred
8.232031 -27.45233 4 talus_pred
8.139701 -27.046202 4 talus_pred
8.059958 -26.184292 4 talus_pred
8.3478775 -23.799685 4 talus_pred
8.679191 -22.738514 4 talus_pred
8.086398 -21.436928 4 talus_pred
8.091823 -21.46517 4 talus_pred
8.087183 -21.664516 4 talus_pred
7.9827943 -22.48898 4 talus_pred
7.586214 -22.99228 4 talus_pred
7.7269506 -23.036097 4 talus_pred
8.65061 -23.498615 4 talus_pred
8.667765 -24.561853 4 talus_pred
8.761261 -24.121014 4 talus_pred
8.342215 -24.319271 4 talus_pred
8.019706 -24.98438 4 talus_pred
7.3497257 -27.669615 4 talus_pred
7.633467 -26.915007 4 talus_pred
9.922845 -25.161531 4 talus_pred
9.841612 -23.703627 4 talus_pred
9.926256 -25.17496 4 talus_pred
9.055079 -26.69152 4 talus_pred
-5.8036957 -59.70284 4 talus_pred
-12.441579 -62.943157 4 talus_pred
-15.88733 -63.74433 5 tibia_pred
14.531563 -36.55651 5 tibia_pred
15.160353 -35.429016 5 tibia_pred
21.541414 -20.101034 5 tibia_pred
21.195803 -20.305046 5 tibia_pred
21.15714 -20.332378 5 tibia_pred
21.821522 -19.87033 5 tibia_pred
21.984308 -19.681534 5 tibia_pred
22.293694 -19.464153 5 tibia_pred
23.016674 -18.937529 5 tibia_pred
15.835347 -11.173111 5 tibia_pred
15.503262 -11.17307 5 tibia_pred
14.892739 -11.417447 5 tibia_pred
14.744897 -11.336789 5 tibia_pred
14.013753 -10.863508 5 tibia_pred
12.954535 -10.358675 5 tibia_pred
12.926965 -10.33959 5 tibia_pred
12.6866455 -10.007654 5 tibia_pred
12.060333 -9.899389 5 tibia_pred
9.980446 -9.207208 5 tibia_pred
9.137994 -8.903896 5 tibia_pred
8.267689 -8.609514 5 tibia_pred
7.5113 -8.365575 5 tibia_pred
6.8142614 -8.193119 5 tibia_pred
6.1322875 -8.020556 5 tibia_pred
5.5987926 -7.768732 5 tibia_pred
5.4643583 -7.202807 5 tibia_pred
5.3893647 -6.714266 5 tibia_pred
5.0773697 -6.9542823 5 tibia_pred
4.856379 -7.530779 5 tibia_pred
4.644261 -7.5115485 5 tibia_pred
4.2839303 -7.3469543 5 tibia_pred
3.7615674 -7.1801357 5 tibia_pred
3.3246877 -7.1372223 5 tibia_pred
3.1822891 -7.2259574 5 tibia_pred
3.154686 -7.8642607 5 tibia_pred
3.1451771 -7.693361 5 tibia_pred
3.3903992 -7.836521 5 tibia_pred
3.838419 -7.917054 5 tibia_pred
3.8300304 -8.226858 5 tibia_pred
4.3301907 -9.603665 5 tibia_pred
4.3448935 -9.595473 5 tibia_pred
4.660678 -8.753557 5 tibia_pred
5.1107254 -8.763732 5 tibia_pred
7.211051 -8.828637 5 tibia_pred
9.503548 -8.340354 5 tibia_pred
9.607314 -8.399793 5 tibia_pred
11.185878 -8.9003525 5 tibia_pred
11.894113 -8.727237 5 tibia_pred
12.169292 -8.477621 5 tibia_pred
12.36767 -8.3857155 5 tibia_pred
12.487828 -8.508183 5 tibia_pred
13.662749 -9.541004 5 tibia_pred
14.177316 -9.596133 5 tibia_pred
14.572377 -9.637119 5 tibia_pred
14.746621 -9.597835 5 tibia_pred
28.274931 -24.258757 5 tibia_pred
27.80793 -30.295372 5 tibia_pred
16.731968 -38.416782 5 tibia_pred
10.979794 -44.126995 5 tibia_pred
7.074516 -49.171463 5 tibia_pred
-7.5152793 -60.826294 5 tibia_pred


==> LD_a_tSNE_3.dat <==
x y labels classes
-27.083843 14.926933 0 calcaneus_gt
-27.059351 14.607786 0 calcaneus_gt
-29.41259 9.412809 0 calcaneus_gt
-29.441248 9.391346 0 calcaneus_gt
-28.829872 3.9496377 0 calcaneus_gt
-33.119698 1.8308097 0 calcaneus_gt
-33.356995 1.7415416 0 calcaneus_gt
-34.204292 1.6543344 0 calcaneus_gt
-34.552643 1.5561148 0 calcaneus_gt
-34.775097 1.4828994 0 calcaneus_gt
-39.426064 1.0988537 0 calcaneus_gt
-39.521095 1.0188172 0 calcaneus_gt
-47.896904 2.4239404 0 calcaneus_gt
-48.554134 2.747184 0 calcaneus_gt
-49.530003 3.4643729 0 calcaneus_gt
-50.651848 4.6567807 0 calcaneus_gt
-52.19548 6.2538567 0 calcaneus_gt
-52.617424 6.8599515 0 calcaneus_gt
-52.99324 7.717922 0 calcaneus_gt
-53.211407 8.158781 0 calcaneus_gt
-53.535393 8.915622 0 calcaneus_gt
-53.922203 10.195685 0 calcaneus_gt
-54.255047 11.223636 0 calcaneus_gt
-55.57703 14.982959 0 calcaneus_gt
-55.68358 15.397352 0 calcaneus_gt
-55.722233 15.976044 0 calcaneus_gt
-55.748764 16.327108 0 calcaneus_gt
-55.734512 16.831411 0 calcaneus_gt
-55.614544 17.38592 0 calcaneus_gt
-55.481773 17.918396 0 calcaneus_gt
-56.573223 22.804092 0 calcaneus_gt
-56.627495 22.992321 0 calcaneus_gt
-57.234768 25.69845 0 calcaneus_gt
-57.34242 26.181953 0 calcaneus_gt
-57.31407 30.000996 0 calcaneus_gt
-57.19897 30.615038 0 calcaneus_gt
-57.191044 31.139496 0 calcaneus_gt
-57.10066 31.55835 0 calcaneus_gt
-54.787167 36.724014 0 calcaneus_gt
-54.66471 36.797012 0 calcaneus_gt
-30.951496 34.645428 0 calcaneus_gt
-30.108513 34.39458 0 calcaneus_gt
-28.847672 34.095974 0 calcaneus_gt
-27.996681 34.03428 0 calcaneus_gt
-26.754725 34.10179 0 calcaneus_gt
-24.447792 35.24717 0 calcaneus_gt
-21.428955 35.040897 0 calcaneus_gt
-19.604385 34.141796 0 calcaneus_gt
-17.383783 33.73052 0 calcaneus_gt
41.044 17.743254 0 calcaneus_gt
49.65176 -1.749601 1 talus_gt
50.050713 -0.92247826 1 talus_gt
50.251026 -0.81729984 1 talus_gt
53.02779 2.554902 1 talus_gt
53.31238 2.9085133 1 talus_gt
53.473373 3.9851727 1 talus_gt
53.937775 4.7686563 1 talus_gt
54.322334 5.1939664 1 talus_gt
55.7423 8.344795 1 talus_gt
56.216312 9.339345 1 talus_gt
56.485027 9.8403 1 talus_gt
58.490578 12.362562 1 talus_gt
60.324554 16.465868 1 talus_gt
60.254562 16.77356 1 talus_gt
60.452496 17.112919 1 talus_gt
50.96284 32.61357 1 talus_gt
50.37408 34.02624 1 talus_gt
49.789993 35.290375 1 talus_gt
49.51821 35.647667 1 talus_gt
49.137287 35.763454 1 talus_gt
46.295544 37.172512 1 talus_gt
45.544193 37.711308 1 talus_gt
44.86524 38.309975 1 talus_gt
43.738384 38.24559 1 talus_gt
43.72899 38.2509 1 talus_gt
41.97853 39.498405 1 talus_gt
40.075226 40.0001 1 talus_gt
38.509045 40.1487 1 talus_gt
37.45403 40.284275 1 talus_gt
34.956867 40.900375 1 talus_gt
33.95257 40.7958 1 talus_gt
33.701473 40.261604 1 talus_gt
33.250477 40.060516 1 talus_gt
32.870033 39.889687 1 talus_gt
32.697147 39.86775 1 talus_gt
32.45414 39.78049 1 talus_gt
31.835068 39.360146 1 talus_gt
31.80477 39.105366 1 talus_gt
31.556488 38.781075 1 talus_gt
31.740116 33.067238 1 talus_gt
32.082047 32.077282 1 talus_gt
32.63422 31.431803 1 talus_gt
33.065754 29.579567 1 talus_gt
33.058804 29.409143 1 talus_gt
33.86535 28.265202 1 talus_gt
33.959133 27.58271 1 talus_gt
40.05692 23.039093 1 talus_gt
42.66471 22.087458 1 talus_gt
45.99845 5.0956492 1 talus_gt
45.53367 3.7767274 1 talus_gt
-5.8931828 -59.03982 2 tibia_gt
10.466281 -47.62211 2 tibia_gt
13.142842 -45.31043 2 tibia_gt
14.443444 -44.336765 2 tibia_gt
15.4179 -43.65741 2 tibia_gt
17.434391 -41.118988 2 tibia_gt
19.300148 -40.01234 2 tibia_gt
20.654957 -37.46715 2 tibia_gt
21.969091 -36.49662 2 tibia_gt
22.550964 -35.17935 2 tibia_gt
23.35604 -33.203304 2 tibia_gt
23.862274 -31.452806 2 tibia_gt
24.063028 -30.48904 2 tibia_gt
24.264874 -27.21392 2 tibia_gt
27.408302 -6.0475245 2 tibia_gt
25.22537 -4.1557293 2 tibia_gt
24.273575 -2.6972744 2 tibia_gt
19.993412 3.7444494 2 tibia_gt
17.630964 5.7283425 2 tibia_gt
11.096706 8.062505 2 tibia_gt
9.598222 7.3129234 2 tibia_gt
8.750304 6.9392796 2 tibia_gt
7.0197387 6.3545427 2 tibia_gt
6.389476 6.221265 2 tibia_gt
4.4720893 6.16143 2 tibia_gt
3.4087286 6.3317757 2 tibia_gt
2.7810082 6.5204887 2 tibia_gt
-4.6361103 7.6995363 2 tibia_gt
-4.674424 8.1544075 2 tibia_gt
-5.167414 8.449519 2 tibia_gt
-5.3802114 8.447212 2 tibia_gt
-5.5273705 8.829498 2 tibia_gt
-5.793417 9.071984 2 tibia_gt
-5.8283734 9.266696 2 tibia_gt
-6.244066 9.70698 2 tibia_gt
-3.4354563 15.447158 2 tibia_gt
-3.3210902 16.763866 2 tibia_gt
-2.830536 17.400553 2 tibia_gt
-0.18206248 19.494862 2 tibia_gt
2.2961173 20.866922 2 tibia_gt
4.538243 21.055714 2 tibia_gt
6.257464 21.044218 2 tibia_gt
8.706434 20.370296 2 tibia_gt
10.808216 18.910717 2 tibia_gt
21.196001 -5.139425 2 tibia_gt
21.831417 -8.471454 2 tibia_gt
22.454166 -9.629132 2 tibia_gt
22.952438 -10.311567 2 tibia_gt
27.218483 -16.131826 2 tibia_gt
28.372793 -17.328 2 tibia_gt
28.76057 -18.541496 2 tibia_gt
29.298199 -20.033367 2 tibia_gt
30.479586 -21.513575 2 tibia_gt
31.117062 -23.36195 2 tibia_gt
31.058361 -24.668926 2 tibia_gt
30.909065 -25.822138 2 tibia_gt
30.793919 -26.76891 2 tibia_gt
29.364452 -29.201849 2 tibia_gt
14.882558 -39.610943 2 tibia_gt
14.485646 -40.37791 2 tibia_gt
10.381081 -45.787357 2 tibia_gt
8.59589 -48.285416 2 tibia_gt
7.029316 -49.888916 2 tibia_gt
16.310553 -29.55703 3 calcaneus_pred
53.342705 -0.5476092 3 calcaneus_pred
55.34982 22.53566 3 calcaneus_pred
-17.121044 36.75435 3 calcaneus_pred
-17.89361 36.992226 3 calcaneus_pred
-17.735498 37.04073 3 calcaneus_pred
-33.597443 13.564148 3 calcaneus_pred
-33.869766 13.300032 3 calcaneus_pred
-34.768147 12.594862 3 calcaneus_pred
-34.955738 12.44765 3 calcaneus_pred
-35.102093 12.260203 3 calcaneus_pred
-36.844955 6.295651 3 calcaneus_pred
-39.520622 4.1577044 3 calcaneus_pred
-41.95394 4.1396747 3 calcaneus_pred
-48.59914 4.2978225 3 calcaneus_pred
-48.95331 4.6807804 3 calcaneus_pred
-49.712124 5.7627964 3 calcaneus_pred
-50.638332 9.521739 3 calcaneus_pred
-50.711777 11.0286455 3 calcaneus_pred
-50.7592 11.189677 3 calcaneus_pred
-51.55297 14.339751 3 calcaneus_pred
-51.645245 15.137853 3 calcaneus_pred
-50.485508 17.295809 3 calcaneus_pred
-47.401447 20.440245 3 calcaneus_pred
-47.317825 21.075747 3 calcaneus_pred
-46.957817 22.023687 3 calcaneus_pred
-46.49142 23.80774 3 calcaneus_pred
-46.806885 24.616816 3 calcaneus_pred
-46.550095 25.68064 3 calcaneus_pred
-46.683315 26.352325 3 calcaneus_pred
-46.833195 28.686275 3 calcaneus_pred
-46.94173 28.99291 3 calcaneus_pred
-47.77168 30.345432 3 calcaneus_pred
-48.08972 30.947798 3 calcaneus_pred
-48.981243 31.856012 3 calcaneus_pred
-49.498604 32.501778 3 calcaneus_pred
-49.748463 33.168854 3 calcaneus_pred
-50.496193 34.77998 3 calcaneus_pred
-51.131283 36.742363 3 calcaneus_pred
-23.38577 30.33842 3 calcaneus_pred
-22.488253 30.800665 3 calcaneus_pred
-22.185064 31.01408 3 calcaneus_pred
-20.177069 32.459343 3 calcaneus_pred
-18.117765 33.557003 3 calcaneus_pred
-17.072273 33.499718 3 calcaneus_pred
41.20793 17.484901 3 calcaneus_pred
-8.301484 -63.0894 4 talus_pred
49.713104 3.598493 4 talus_pred
50.040253 3.8948703 4 talus_pred
51.307022 5.706142 4 talus_pred
52.348026 8.376324 4 talus_pred
53.09473 10.694477 4 talus_pred
52.669044 11.067816 4 talus_pred
51.286583 9.193983 4 talus_pred
51.325146 10.03855 4 talus_pred
54.300014 17.106432 4 talus_pred
55.299694 17.829647 4 talus_pred
55.37227 17.811596 4 talus_pred
54.30155 16.956976 4 talus_pred
51.22128 10.204286 4 talus_pred
51.21288 9.664003 4 talus_pred
47.955986 15.376358 4 talus_pred
47.965786 15.797685 4 talus_pred
48.081123 16.258368 4 talus_pred
48.303684 16.506487 4 talus_pred
48.753323 19.541603 4 talus_pred
49.192043 19.60572 4 talus_pred
53.83436 17.16681 4 talus_pred
48.599846 19.199501 4 talus_pred
49.485954 19.174616 4 talus_pred
48.746178 20.006525 4 talus_pred
51.475086 12.689063 4 talus_pred
51.274937 12.168139 4 talus_pred
51.17973 13.828018 4 talus_pred
51.022507 14.427051 4 talus_pred
50.80614 15.762772 4 talus_pred
50.71585 16.303278 4 talus_pred
50.73349 16.180307 4 talus_pred
48.39103 20.492483 4 talus_pred
48.50002 20.310926 4 talus_pred
50.041664 10.0559435 4 talus_pred
12.0058565 -22.83149 4 talus_pred
7.9024343 -46.512352 4 talus_pred
14.282003 -26.591988 4 talus_pred
10.927087 -36.869526 4 talus_pred
-17.585829 -63.556416 5 tibia_pred
8.5013895 -43.475647 5 tibia_pred
-11.577153 -62.949615 5 tibia_pred
-17.815458 -63.79419 5 tibia_pred
5.649573 -48.783558 5 tibia_pred
15.042277 -35.736725 5 tibia_pred
14.96397 -35.908054 5 tibia_pred
7.9794235 -42.74009 5 tibia_pred
8.296172 -43.2503 5 tibia_pred
8.342163 -43.10888 5 tibia_pred
20.907694 -27.852825 5 tibia_pred
20.918247 -27.814121 5 tibia_pred
20.86848 -25.534681 5 tibia_pred
20.893776 -25.441305 5 tibia_pred
20.96143 -25.386827 5 tibia_pred
22.297388 -24.563936 5 tibia_pred
22.569374 -24.442812 5 tibia_pred
27.23468 -5.067814 5 tibia_pred
26.064938 -1.1679314 5 tibia_pred
25.949364 -1.1141326 5 tibia_pred
20.186031 2.4211497 5 tibia_pred
19.251762 2.958354 5 tibia_pred
14.826928 4.863546 5 tibia_pred
14.552265 5.148277 5 tibia_pred
10.938635 5.383464 5 tibia_pred
10.753996 5.2297254 5 tibia_pred
11.828975 3.0978532 5 tibia_pred
12.096683 2.8050573 5 tibia_pred
12.208255 2.8021765 5 tibia_pred
12.747305 2.151287 5 tibia_pred
13.156722 1.7901874 5 tibia_pred
13.336817 1.6207546 5 tibia_pred
13.287477 1.4676673 5 tibia_pred
13.181372 1.1834526 5 tibia_pred
7.7249956 2.6446493 5 tibia_pred
7.6789346 2.6657166 5 tibia_pred
6.4873266 13.415545 5 tibia_pred
6.585808 13.721086 5 tibia_pred
6.6360946 13.856911 5 tibia_pred
6.832196 14.348551 5 tibia_pred
6.9606776 14.753426 5 tibia_pred
7.083463 15.01991 5 tibia_pred
6.8294587 17.195822 5 tibia_pred
6.9943237 17.551798 5 tibia_pred
16.12383 2.1762424 5 tibia_pred
17.593586 0.9781459 5 tibia_pred
18.18266 0.6172136 5 tibia_pred
20.563154 -2.4637482 5 tibia_pred
22.428375 -5.921444 5 tibia_pred
21.714075 -9.853187 5 tibia_pred
20.287998 -10.929681 5 tibia_pred
20.14505 -11.031509 5 tibia_pred
30.551115 -17.973286 5 tibia_pred
30.637207 -19.357506 5 tibia_pred
29.708065 -21.7903 5 tibia_pred
28.61206 -24.068367 5 tibia_pred
27.666426 -28.045862 5 tibia_pred
27.369455 -30.907804 5 tibia_pred
18.197805 -37.089485 5 tibia_pred
10.292047 -44.92499 5 tibia_pred
6.9431424 -49.530857 5 tibia_pred
-11.011089 -62.909554 5 tibia_pred


==> LD_a_tSNE_4.dat <==
x y labels classes
-27.083843 14.926933 0 calcaneus_gt
-27.059351 14.607786 0 calcaneus_gt
-29.41259 9.412809 0 calcaneus_gt
-29.441248 9.391346 0 calcaneus_gt
-28.829872 3.9496377 0 calcaneus_gt
-33.119698 1.8308097 0 calcaneus_gt
-33.356995 1.7415416 0 calcaneus_gt
-34.204292 1.6543344 0 calcaneus_gt
-34.552643 1.5561148 0 calcaneus_gt
-34.775097 1.4828994 0 calcaneus_gt
-39.426064 1.0988537 0 calcaneus_gt
-39.521095 1.0188172 0 calcaneus_gt
-47.896904 2.4239404 0 calcaneus_gt
-48.554134 2.747184 0 calcaneus_gt
-49.530003 3.4643729 0 calcaneus_gt
-50.651848 4.6567807 0 calcaneus_gt
-52.19548 6.2538567 0 calcaneus_gt
-52.617424 6.8599515 0 calcaneus_gt
-52.99324 7.717922 0 calcaneus_gt
-53.211407 8.158781 0 calcaneus_gt
-53.535393 8.915622 0 calcaneus_gt
-53.922203 10.195685 0 calcaneus_gt
-54.255047 11.223636 0 calcaneus_gt
-55.57703 14.982959 0 calcaneus_gt
-55.68358 15.397352 0 calcaneus_gt
-55.722233 15.976044 0 calcaneus_gt
-55.748764 16.327108 0 calcaneus_gt
-55.734512 16.831411 0 calcaneus_gt
-55.614544 17.38592 0 calcaneus_gt
-55.481773 17.918396 0 calcaneus_gt
-56.573223 22.804092 0 calcaneus_gt
-56.627495 22.992321 0 calcaneus_gt
-57.234768 25.69845 0 calcaneus_gt
-57.34242 26.181953 0 calcaneus_gt
-57.31407 30.000996 0 calcaneus_gt
-57.19897 30.615038 0 calcaneus_gt
-57.191044 31.139496 0 calcaneus_gt
-57.10066 31.55835 0 calcaneus_gt
-54.787167 36.724014 0 calcaneus_gt
-54.66471 36.797012 0 calcaneus_gt
-30.951496 34.645428 0 calcaneus_gt
-30.108513 34.39458 0 calcaneus_gt
-28.847672 34.095974 0 calcaneus_gt
-27.996681 34.03428 0 calcaneus_gt
-26.754725 34.10179 0 calcaneus_gt
-24.447792 35.24717 0 calcaneus_gt
-21.428955 35.040897 0 calcaneus_gt
-19.604385 34.141796 0 calcaneus_gt
-17.383783 33.73052 0 calcaneus_gt
41.044 17.743254 0 calcaneus_gt
49.65176 -1.749601 1 talus_gt
50.050713 -0.92247826 1 talus_gt
50.251026 -0.81729984 1 talus_gt
53.02779 2.554902 1 talus_gt
53.31238 2.9085133 1 talus_gt
53.473373 3.9851727 1 talus_gt
53.937775 4.7686563 1 talus_gt
54.322334 5.1939664 1 talus_gt
55.7423 8.344795 1 talus_gt
56.216312 9.339345 1 talus_gt
56.485027 9.8403 1 talus_gt
58.490578 12.362562 1 talus_gt
60.324554 16.465868 1 talus_gt
60.254562 16.77356 1 talus_gt
60.452496 17.112919 1 talus_gt
50.96284 32.61357 1 talus_gt
50.37408 34.02624 1 talus_gt
49.789993 35.290375 1 talus_gt
49.51821 35.647667 1 talus_gt
49.137287 35.763454 1 talus_gt
46.295544 37.172512 1 talus_gt
45.544193 37.711308 1 talus_gt
44.86524 38.309975 1 talus_gt
43.738384 38.24559 1 talus_gt
43.72899 38.2509 1 talus_gt
41.97853 39.498405 1 talus_gt
40.075226 40.0001 1 talus_gt
38.509045 40.1487 1 talus_gt
37.45403 40.284275 1 talus_gt
34.956867 40.900375 1 talus_gt
33.95257 40.7958 1 talus_gt
33.701473 40.261604 1 talus_gt
33.250477 40.060516 1 talus_gt
32.870033 39.889687 1 talus_gt
32.697147 39.86775 1 talus_gt
32.45414 39.78049 1 talus_gt
31.835068 39.360146 1 talus_gt
31.80477 39.105366 1 talus_gt
31.556488 38.781075 1 talus_gt
31.740116 33.067238 1 talus_gt
32.082047 32.077282 1 talus_gt
32.63422 31.431803 1 talus_gt
33.065754 29.579567 1 talus_gt
33.058804 29.409143 1 talus_gt
33.86535 28.265202 1 talus_gt
33.959133 27.58271 1 talus_gt
40.05692 23.039093 1 talus_gt
42.66471 22.087458 1 talus_gt
45.99845 5.0956492 1 talus_gt
45.53367 3.7767274 1 talus_gt
-5.8931828 -59.03982 2 tibia_gt
10.466281 -47.62211 2 tibia_gt
13.142842 -45.31043 2 tibia_gt
14.443444 -44.336765 2 tibia_gt
15.4179 -43.65741 2 tibia_gt
17.434391 -41.118988 2 tibia_gt
19.300148 -40.01234 2 tibia_gt
20.654957 -37.46715 2 tibia_gt
21.969091 -36.49662 2 tibia_gt
22.550964 -35.17935 2 tibia_gt
23.35604 -33.203304 2 tibia_gt
23.862274 -31.452806 2 tibia_gt
24.063028 -30.48904 2 tibia_gt
24.264874 -27.21392 2 tibia_gt
27.408302 -6.0475245 2 tibia_gt
25.22537 -4.1557293 2 tibia_gt
24.273575 -2.6972744 2 tibia_gt
19.993412 3.7444494 2 tibia_gt
17.630964 5.7283425 2 tibia_gt
11.096706 8.062505 2 tibia_gt
9.598222 7.3129234 2 tibia_gt
8.750304 6.9392796 2 tibia_gt
7.0197387 6.3545427 2 tibia_gt
6.389476 6.221265 2 tibia_gt
4.4720893 6.16143 2 tibia_gt
3.4087286 6.3317757 2 tibia_gt
2.7810082 6.5204887 2 tibia_gt
-4.6361103 7.6995363 2 tibia_gt
-4.674424 8.1544075 2 tibia_gt
-5.167414 8.449519 2 tibia_gt
-5.3802114 8.447212 2 tibia_gt
-5.5273705 8.829498 2 tibia_gt
-5.793417 9.071984 2 tibia_gt
-5.8283734 9.266696 2 tibia_gt
-6.244066 9.70698 2 tibia_gt
-3.4354563 15.447158 2 tibia_gt
-3.3210902 16.763866 2 tibia_gt
-2.830536 17.400553 2 tibia_gt
-0.18206248 19.494862 2 tibia_gt
2.2961173 20.866922 2 tibia_gt
4.538243 21.055714 2 tibia_gt
6.257464 21.044218 2 tibia_gt
8.706434 20.370296 2 tibia_gt
10.808216 18.910717 2 tibia_gt
21.196001 -5.139425 2 tibia_gt
21.831417 -8.471454 2 tibia_gt
22.454166 -9.629132 2 tibia_gt
22.952438 -10.311567 2 tibia_gt
27.218483 -16.131826 2 tibia_gt
28.372793 -17.328 2 tibia_gt
28.76057 -18.541496 2 tibia_gt
29.298199 -20.033367 2 tibia_gt
30.479586 -21.513575 2 tibia_gt
31.117062 -23.36195 2 tibia_gt
31.058361 -24.668926 2 tibia_gt
30.909065 -25.822138 2 tibia_gt
30.793919 -26.76891 2 tibia_gt
29.364452 -29.201849 2 tibia_gt
14.882558 -39.610943 2 tibia_gt
14.485646 -40.37791 2 tibia_gt
10.381081 -45.787357 2 tibia_gt
8.59589 -48.285416 2 tibia_gt
7.029316 -49.888916 2 tibia_gt
-16.178183 37.30012 3 calcaneus_pred
-27.898764 16.39545 3 calcaneus_pred
-29.311155 8.440937 3 calcaneus_pred
-29.606026 7.7106876 3 calcaneus_pred
-30.27127 6.9646735 3 calcaneus_pred
-32.07637 6.1008263 3 calcaneus_pred
-32.62435 6.1462693 3 calcaneus_pred
-34.713055 6.8612185 3 calcaneus_pred
-35.877155 6.826884 3 calcaneus_pred
-37.99379 4.4364724 3 calcaneus_pred
-41.40006 3.1131182 3 calcaneus_pred
-43.255886 3.4389758 3 calcaneus_pred
-44.914078 3.8237495 3 calcaneus_pred
-46.977432 4.3893433 3 calcaneus_pred
-47.677834 5.127448 3 calcaneus_pred
-49.17643 8.551737 3 calcaneus_pred
-49.560726 9.732931 3 calcaneus_pred
-49.58026 10.29081 3 calcaneus_pred
-51.435146 12.7620325 3 calcaneus_pred
-51.505116 15.354113 3 calcaneus_pred
-51.659615 15.713969 3 calcaneus_pred
-51.871555 16.370325 3 calcaneus_pred
-51.721416 17.490217 3 calcaneus_pred
-52.609417 20.07984 3 calcaneus_pred
-52.01265 20.793264 3 calcaneus_pred
-52.469215 21.182852 3 calcaneus_pred
-53.579037 22.740955 3 calcaneus_pred
-54.676514 25.800385 3 calcaneus_pred
-54.850815 26.742764 3 calcaneus_pred
-54.973904 27.923084 3 calcaneus_pred
-54.85177 29.54895 3 calcaneus_pred
-53.73064 30.826458 3 calcaneus_pred
-53.72045 31.490093 3 calcaneus_pred
-53.36749 32.884953 3 calcaneus_pred
-53.355457 34.142937 3 calcaneus_pred
-53.29062 34.85261 3 calcaneus_pred
-52.270687 36.57756 3 calcaneus_pred
-24.679356 30.0069 3 calcaneus_pred
-24.208261 30.12699 3 calcaneus_pred
-23.673983 30.35464 3 calcaneus_pred
-23.454226 30.466217 3 calcaneus_pred
-22.810457 30.800936 3 calcaneus_pred
-20.982874 31.84286 3 calcaneus_pred
-17.581076 33.576015 3 calcaneus_pred
40.87496 17.945837 3 calcaneus_pred
11.33858 -47.89504 4 talus_pred
15.502996 -23.935188 4 talus_pred
50.937057 1.8660655 4 talus_pred
51.106613 3.0436208 4 talus_pred
51.140198 3.3599048 4 talus_pred
51.32945 4.727361 4 talus_pred
52.919872 7.7801027 4 talus_pred
53.818707 9.99996 4 talus_pred
54.19085 10.806595 4 talus_pred
53.680042 11.576001 4 talus_pred
54.051334 11.901942 4 talus_pred
53.968643 11.904188 4 talus_pred
54.129074 12.301732 4 talus_pred
56.441193 15.608851 4 talus_pred
57.155556 17.505424 4 talus_pred
57.236046 17.912308 4 talus_pred
46.92141 28.67303 4 talus_pred
46.46765 28.93055 4 talus_pred
45.951424 29.358894 4 talus_pred
45.66198 29.669931 4 talus_pred
45.511173 29.872583 4 talus_pred
45.451633 30.010363 4 talus_pred
45.454308 32.38572 4 talus_pred
29.02957 31.523067 4 talus_pred
29.180748 31.580769 4 talus_pred
29.534996 31.774965 4 talus_pred
30.067984 31.970718 4 talus_pred
30.218796 31.950134 4 talus_pred
29.40848 32.4613 4 talus_pred
29.459764 29.923279 4 talus_pred
29.475061 29.467726 4 talus_pred
29.48139 29.64249 4 talus_pred
29.652702 30.382835 4 talus_pred
29.997385 28.650616 4 talus_pred
30.56785 28.123556 4 talus_pred
31.106054 27.822176 4 talus_pred
32.546227 27.249704 4 talus_pred
46.010006 23.676123 4 talus_pred
47.224415 12.324351 4 talus_pred
47.612656 4.266614 4 talus_pred
47.0263 5.1897025 4 talus_pred
47.233353 3.9385276 4 talus_pred
10.91221 -36.88887 4 talus_pred
-16.536472 -63.494915 4 talus_pred
-7.8881154 -62.243675 5 tibia_pred
5.961542 -48.805027 5 tibia_pred
8.274992 -48.690556 5 tibia_pred
14.697432 -42.989834 5 tibia_pred
18.884027 -39.6003 5 tibia_pred
18.816362 -38.940807 5 tibia_pred
18.24455 -38.378616 5 tibia_pred
18.547913 -37.709568 5 tibia_pred
21.294744 -34.751827 5 tibia_pred
21.480335 -34.378864 5 tibia_pred
24.816616 -30.374073 5 tibia_pred
24.830915 -26.753256 5 tibia_pred
26.624516 -4.4136353 5 tibia_pred
24.47196 -2.7250795 5 tibia_pred
24.571218 -2.0773168 5 tibia_pred
17.09613 6.2326283 5 tibia_pred
15.929927 7.725193 5 tibia_pred
15.667522 8.033573 5 tibia_pred
12.089504 9.927499 5 tibia_pred
12.095567 9.92632 5 tibia_pred
14.148236 8.466458 5 tibia_pred
14.149756 8.455476 5 tibia_pred
14.118187 2.808572 5 tibia_pred
14.844211 3.5188837 5 tibia_pred
14.984477 3.9432373 5 tibia_pred
8.327954 15.075645 5 tibia_pred
2.7422535 13.098199 5 tibia_pred
3.037816 14.826731 5 tibia_pred
3.186227 14.984369 5 tibia_pred
3.5977056 15.706685 5 tibia_pred
3.7673478 16.148003 5 tibia_pred
3.8949888 17.686253 5 tibia_pred
4.072686 17.742231 5 tibia_pred
4.9586787 18.52102 5 tibia_pred
6.0969286 18.675936 5 tibia_pred
6.8455563 18.821653 5 tibia_pred
7.7332444 18.95614 5 tibia_pred
19.465061 0.79116523 5 tibia_pred
20.012053 0.5111508 5 tibia_pred
20.59096 0.17419541 5 tibia_pred
22.503384 -5.2702327 5 tibia_pred
23.160755 -7.590713 5 tibia_pred
24.131302 -9.441612 5 tibia_pred
25.793919 -19.088388 5 tibia_pred
26.148275 -19.399364 5 tibia_pred
27.858957 -20.533283 5 tibia_pred
28.425188 -22.29983 5 tibia_pred
28.686161 -25.90099 5 tibia_pred
27.659351 -30.083626 5 tibia_pred
16.638987 -38.708546 5 tibia_pred
8.309829 -47.62609 5 tibia_pred
-14.31895 -63.62141 5 tibia_pred
-12.290987 -63.443535 5 tibia_pred
-17.127943 -63.97537 5 tibia_pred


==> LD_a_tSNE_5.dat <==
x y labels classes
-27.083843 14.926933 0 calcaneus_gt
-27.059351 14.607786 0 calcaneus_gt
-29.41259 9.412809 0 calcaneus_gt
-29.441248 9.391346 0 calcaneus_gt
-28.829872 3.9496377 0 calcaneus_gt
-33.119698 1.8308097 0 calcaneus_gt
-33.356995 1.7415416 0 calcaneus_gt
-34.204292 1.6543344 0 calcaneus_gt
-34.552643 1.5561148 0 calcaneus_gt
-34.775097 1.4828994 0 calcaneus_gt
-39.426064 1.0988537 0 calcaneus_gt
-39.521095 1.0188172 0 calcaneus_gt
-47.896904 2.4239404 0 calcaneus_gt
-48.554134 2.747184 0 calcaneus_gt
-49.530003 3.4643729 0 calcaneus_gt
-50.651848 4.6567807 0 calcaneus_gt
-52.19548 6.2538567 0 calcaneus_gt
-52.617424 6.8599515 0 calcaneus_gt
-52.99324 7.717922 0 calcaneus_gt
-53.211407 8.158781 0 calcaneus_gt
-53.535393 8.915622 0 calcaneus_gt
-53.922203 10.195685 0 calcaneus_gt
-54.255047 11.223636 0 calcaneus_gt
-55.57703 14.982959 0 calcaneus_gt
-55.68358 15.397352 0 calcaneus_gt
-55.722233 15.976044 0 calcaneus_gt
-55.748764 16.327108 0 calcaneus_gt
-55.734512 16.831411 0 calcaneus_gt
-55.614544 17.38592 0 calcaneus_gt
-55.481773 17.918396 0 calcaneus_gt
-56.573223 22.804092 0 calcaneus_gt
-56.627495 22.992321 0 calcaneus_gt
-57.234768 25.69845 0 calcaneus_gt
-57.34242 26.181953 0 calcaneus_gt
-57.31407 30.000996 0 calcaneus_gt
-57.19897 30.615038 0 calcaneus_gt
-57.191044 31.139496 0 calcaneus_gt
-57.10066 31.55835 0 calcaneus_gt
-54.787167 36.724014 0 calcaneus_gt
-54.66471 36.797012 0 calcaneus_gt
-30.951496 34.645428 0 calcaneus_gt
-30.108513 34.39458 0 calcaneus_gt
-28.847672 34.095974 0 calcaneus_gt
-27.996681 34.03428 0 calcaneus_gt
-26.754725 34.10179 0 calcaneus_gt
-24.447792 35.24717 0 calcaneus_gt
-21.428955 35.040897 0 calcaneus_gt
-19.604385 34.141796 0 calcaneus_gt
-17.383783 33.73052 0 calcaneus_gt
41.044 17.743254 0 calcaneus_gt
49.65176 -1.749601 1 talus_gt
50.050713 -0.92247826 1 talus_gt
50.251026 -0.81729984 1 talus_gt
53.02779 2.554902 1 talus_gt
53.31238 2.9085133 1 talus_gt
53.473373 3.9851727 1 talus_gt
53.937775 4.7686563 1 talus_gt
54.322334 5.1939664 1 talus_gt
55.7423 8.344795 1 talus_gt
56.216312 9.339345 1 talus_gt
56.485027 9.8403 1 talus_gt
58.490578 12.362562 1 talus_gt
60.324554 16.465868 1 talus_gt
60.254562 16.77356 1 talus_gt
60.452496 17.112919 1 talus_gt
50.96284 32.61357 1 talus_gt
50.37408 34.02624 1 talus_gt
49.789993 35.290375 1 talus_gt
49.51821 35.647667 1 talus_gt
49.137287 35.763454 1 talus_gt
46.295544 37.172512 1 talus_gt
45.544193 37.711308 1 talus_gt
44.86524 38.309975 1 talus_gt
43.738384 38.24559 1 talus_gt
43.72899 38.2509 1 talus_gt
41.97853 39.498405 1 talus_gt
40.075226 40.0001 1 talus_gt
38.509045 40.1487 1 talus_gt
37.45403 40.284275 1 talus_gt
34.956867 40.900375 1 talus_gt
33.95257 40.7958 1 talus_gt
33.701473 40.261604 1 talus_gt
33.250477 40.060516 1 talus_gt
32.870033 39.889687 1 talus_gt
32.697147 39.86775 1 talus_gt
32.45414 39.78049 1 talus_gt
31.835068 39.360146 1 talus_gt
31.80477 39.105366 1 talus_gt
31.556488 38.781075 1 talus_gt
31.740116 33.067238 1 talus_gt
32.082047 32.077282 1 talus_gt
32.63422 31.431803 1 talus_gt
33.065754 29.579567 1 talus_gt
33.058804 29.409143 1 talus_gt
33.86535 28.265202 1 talus_gt
33.959133 27.58271 1 talus_gt
40.05692 23.039093 1 talus_gt
42.66471 22.087458 1 talus_gt
45.99845 5.0956492 1 talus_gt
45.53367 3.7767274 1 talus_gt
-5.8931828 -59.03982 2 tibia_gt
10.466281 -47.62211 2 tibia_gt
13.142842 -45.31043 2 tibia_gt
14.443444 -44.336765 2 tibia_gt
15.4179 -43.65741 2 tibia_gt
17.434391 -41.118988 2 tibia_gt
19.300148 -40.01234 2 tibia_gt
20.654957 -37.46715 2 tibia_gt
21.969091 -36.49662 2 tibia_gt
22.550964 -35.17935 2 tibia_gt
23.35604 -33.203304 2 tibia_gt
23.862274 -31.452806 2 tibia_gt
24.063028 -30.48904 2 tibia_gt
24.264874 -27.21392 2 tibia_gt
27.408302 -6.0475245 2 tibia_gt
25.22537 -4.1557293 2 tibia_gt
24.273575 -2.6972744 2 tibia_gt
19.993412 3.7444494 2 tibia_gt
17.630964 5.7283425 2 tibia_gt
11.096706 8.062505 2 tibia_gt
9.598222 7.3129234 2 tibia_gt
8.750304 6.9392796 2 tibia_gt
7.0197387 6.3545427 2 tibia_gt
6.389476 6.221265 2 tibia_gt
4.4720893 6.16143 2 tibia_gt
3.4087286 6.3317757 2 tibia_gt
2.7810082 6.5204887 2 tibia_gt
-4.6361103 7.6995363 2 tibia_gt
-4.674424 8.1544075 2 tibia_gt
-5.167414 8.449519 2 tibia_gt
-5.3802114 8.447212 2 tibia_gt
-5.5273705 8.829498 2 tibia_gt
-5.793417 9.071984 2 tibia_gt
-5.8283734 9.266696 2 tibia_gt
-6.244066 9.70698 2 tibia_gt
-3.4354563 15.447158 2 tibia_gt
-3.3210902 16.763866 2 tibia_gt
-2.830536 17.400553 2 tibia_gt
-0.18206248 19.494862 2 tibia_gt
2.2961173 20.866922 2 tibia_gt
4.538243 21.055714 2 tibia_gt
6.257464 21.044218 2 tibia_gt
8.706434 20.370296 2 tibia_gt
10.808216 18.910717 2 tibia_gt
21.196001 -5.139425 2 tibia_gt
21.831417 -8.471454 2 tibia_gt
22.454166 -9.629132 2 tibia_gt
22.952438 -10.311567 2 tibia_gt
27.218483 -16.131826 2 tibia_gt
28.372793 -17.328 2 tibia_gt
28.76057 -18.541496 2 tibia_gt
29.298199 -20.033367 2 tibia_gt
30.479586 -21.513575 2 tibia_gt
31.117062 -23.36195 2 tibia_gt
31.058361 -24.668926 2 tibia_gt
30.909065 -25.822138 2 tibia_gt
30.793919 -26.76891 2 tibia_gt
29.364452 -29.201849 2 tibia_gt
14.882558 -39.610943 2 tibia_gt
14.485646 -40.37791 2 tibia_gt
10.381081 -45.787357 2 tibia_gt
8.59589 -48.285416 2 tibia_gt
7.029316 -49.888916 2 tibia_gt
41.043404 24.389784 3 calcaneus_pred
-26.554585 16.03387 3 calcaneus_pred
-28.290867 14.274336 3 calcaneus_pred
-28.097843 6.1193614 3 calcaneus_pred
-28.828426 5.03209 3 calcaneus_pred
-31.381596 3.6616533 3 calcaneus_pred
-32.26801 3.4990742 3 calcaneus_pred
-35.028465 3.7626817 3 calcaneus_pred
-36.5514 3.874296 3 calcaneus_pred
-38.253265 3.712884 3 calcaneus_pred
-41.66203 2.3386452 3 calcaneus_pred
-42.967194 3.0347335 3 calcaneus_pred
-44.764576 4.252931 3 calcaneus_pred
-45.948746 5.01144 3 calcaneus_pred
-46.271774 6.065848 3 calcaneus_pred
-46.930275 7.898473 3 calcaneus_pred
-47.35236 9.994102 3 calcaneus_pred
-47.680088 10.276527 3 calcaneus_pred
-47.524292 12.437325 3 calcaneus_pred
-48.033485 13.463073 3 calcaneus_pred
-48.355755 14.397061 3 calcaneus_pred
-48.817608 21.282623 3 calcaneus_pred
-48.792454 21.513237 3 calcaneus_pred
-49.18227 22.240747 3 calcaneus_pred
-48.13036 23.714771 3 calcaneus_pred
-47.915318 24.059044 3 calcaneus_pred
-47.779224 24.986742 3 calcaneus_pred
-47.994923 26.375765 3 calcaneus_pred
-48.041862 27.740788 3 calcaneus_pred
-47.951866 28.172054 3 calcaneus_pred
-48.873287 29.62403 3 calcaneus_pred
-49.14848 30.329365 3 calcaneus_pred
-49.356674 30.925676 3 calcaneus_pred
-50.411415 32.573025 3 calcaneus_pred
-50.60549 33.483025 3 calcaneus_pred
-51.29323 34.962963 3 calcaneus_pred
-51.044243 36.029823 3 calcaneus_pred
-28.239143 35.42209 3 calcaneus_pred
-26.1715 34.93024 3 calcaneus_pred
-23.463482 35.247227 3 calcaneus_pred
-22.053312 35.232956 3 calcaneus_pred
-20.012283 35.504036 3 calcaneus_pred
-19.259054 35.47979 3 calcaneus_pred
-13.818333 33.87969 3 calcaneus_pred
46.705883 -1.0328294 3 calcaneus_pred
47.2956 -0.9916268 3 calcaneus_pred
15.534262 -24.122412 4 talus_pred
51.853466 2.5711925 4 talus_pred
52.43576 4.1215625 4 talus_pred
52.439575 4.7714415 4 talus_pred
53.109497 7.1627913 4 talus_pred
53.86968 9.153017 4 talus_pred
55.681362 11.721003 4 talus_pred
57.377872 13.533794 4 talus_pred
57.411316 14.124465 4 talus_pred
57.953552 15.159761 4 talus_pred
58.144432 15.644791 4 talus_pred
59.14736 17.496056 4 talus_pred
59.102707 17.4051 4 talus_pred
58.357327 17.629591 4 talus_pred
50.584194 30.079067 4 talus_pred
50.42615 29.044153 4 talus_pred
50.42503 29.050768 4 talus_pred
47.572075 33.789238 4 talus_pred
45.012318 35.28389 4 talus_pred
44.892117 35.174473 4 talus_pred
45.580097 36.0962 4 talus_pred
35.67904 33.70743 4 talus_pred
35.540733 33.5309 4 talus_pred
35.52631 32.96683 4 talus_pred
35.489513 32.365757 4 talus_pred
35.40999 32.0012 4 talus_pred
35.4073 31.187037 4 talus_pred
40.049553 25.963362 4 talus_pred
38.14402 27.05959 4 talus_pred
38.25777 28.16814 4 talus_pred
38.173252 28.637306 4 talus_pred
37.91215 29.24224 4 talus_pred
37.96601 29.254639 4 talus_pred
39.361217 28.52422 4 talus_pred
39.316875 28.25373 4 talus_pred
36.669094 27.60912 4 talus_pred
46.272892 23.957537 4 talus_pred
47.69625 9.978712 4 talus_pred
47.61954 9.35947 4 talus_pred
13.3821 -22.82646 4 talus_pred
9.053753 -48.07078 5 tibia_pred
15.4456835 -42.715923 5 tibia_pred
16.68716 -41.430653 5 tibia_pred
18.35596 -39.133625 5 tibia_pred
20.655428 -36.636135 5 tibia_pred
22.326601 -35.065548 5 tibia_pred
22.981928 -33.288918 5 tibia_pred
24.476585 -32.24583 5 tibia_pred
24.660147 -25.595966 5 tibia_pred
26.47063 -7.510182 5 tibia_pred
25.213385 -7.328393 5 tibia_pred
25.03266 -7.366564 5 tibia_pred
18.703255 4.1220636 5 tibia_pred
14.661168 6.3475657 5 tibia_pred
10.0858135 8.388177 5 tibia_pred
8.268132 8.021335 5 tibia_pred
6.950547 8.373703 5 tibia_pred
5.355311 8.124604 5 tibia_pred
5.0228567 8.077734 5 tibia_pred
1.9340346 11.223101 5 tibia_pred
0.044251587 9.604199 5 tibia_pred
-0.7941515 9.867247 5 tibia_pred
-1.9892198 8.763403 5 tibia_pred
-4.1235843 10.344 5 tibia_pred
-4.363171 10.426656 5 tibia_pred
-4.412578 11.024826 5 tibia_pred
-4.370524 11.473817 5 tibia_pred
-1.2852356 16.800282 5 tibia_pred
-0.45096707 17.402632 5 tibia_pred
0.40530506 17.82408 5 tibia_pred
1.6111777 18.78175 5 tibia_pred
4.011553 20.041372 5 tibia_pred
5.7546325 19.918541 5 tibia_pred
8.071095 19.585249 5 tibia_pred
19.967642 -1.6442143 5 tibia_pred
19.322552 -1.6256589 5 tibia_pred
21.264103 -1.713488 5 tibia_pred
22.133764 -6.778172 5 tibia_pred
23.089977 -8.109162 5 tibia_pred
23.862595 -9.46996 5 tibia_pred
25.729416 -18.499695 5 tibia_pred
25.716177 -19.837252 5 tibia_pred
26.571384 -21.847439 5 tibia_pred
28.191 -22.653486 5 tibia_pred
30.135023 -23.849644 5 tibia_pred
30.437641 -25.281315 5 tibia_pred
30.230637 -26.592566 5 tibia_pred
29.049343 -30.765177 5 tibia_pred
28.520527 -31.911718 5 tibia_pred
14.739619 -40.072327 5 tibia_pred
6.616239 -49.7759 5 tibia_pred
-17.236687 -63.319508 5 tibia_pred


==> LD_s_tSNE_1.dat <==
x y labels classes
-5.8724194 55.506573 6 humerus_gt
-6.912574 55.36298 6 humerus_gt
-6.543391 54.637966 6 humerus_gt
-6.366274 54.499588 6 humerus_gt
-3.0841 50.532112 6 humerus_gt
-4.7101684 51.989143 6 humerus_gt
-2.9657724 50.603115 6 humerus_gt
2.429566 49.69112 6 humerus_gt
2.3432593 49.62673 6 humerus_gt
2.6793633 48.3556 6 humerus_gt
6.756667 45.70815 6 humerus_gt
7.4045157 45.899204 6 humerus_gt
8.18434 45.5728 6 humerus_gt
8.727814 45.30539 6 humerus_gt
8.981925 45.039497 6 humerus_gt
12.54813 41.998077 6 humerus_gt
12.383069 40.970215 6 humerus_gt
12.875465 41.65171 6 humerus_gt
13.205213 40.817215 6 humerus_gt
30.348759 49.366566 6 humerus_gt
31.141258 49.249466 6 humerus_gt
31.163403 48.729904 6 humerus_gt
31.242128 49.09613 6 humerus_gt
31.432562 48.27369 6 humerus_gt
31.85746 48.178905 6 humerus_gt
32.189865 47.40682 6 humerus_gt
32.159092 47.392822 6 humerus_gt
32.16732 44.33534 6 humerus_gt
31.901857 43.365803 6 humerus_gt
31.963676 42.845493 6 humerus_gt
31.93851 43.10733 6 humerus_gt
33.68158 38.463535 6 humerus_gt
33.019882 38.337738 6 humerus_gt
33.5913 37.74874 6 humerus_gt
29.738981 35.499577 6 humerus_gt
28.852322 37.515564 6 humerus_gt
32.47479 33.13185 6 humerus_gt
32.466103 33.047638 6 humerus_gt
32.33369 32.412964 6 humerus_gt
31.949438 32.229435 6 humerus_gt
31.673357 32.12343 6 humerus_gt
31.319574 31.85171 6 humerus_gt
30.130363 27.588537 6 humerus_gt
31.232035 31.560986 6 humerus_gt
30.078045 26.556826 6 humerus_gt
31.110672 25.58826 6 humerus_gt
31.93631 24.513573 6 humerus_gt
31.433348 25.158 6 humerus_gt
33.193233 22.838127 6 humerus_gt
37.25927 20.478676 6 humerus_gt
37.38606 20.63717 6 humerus_gt
37.53306 19.882687 6 humerus_gt
37.95914 19.272913 6 humerus_gt
38.999504 18.308468 6 humerus_gt
39.148006 17.985756 6 humerus_gt
39.0165 16.89391 6 humerus_gt
38.447292 13.204191 6 humerus_gt
39.011787 14.284888 6 humerus_gt
38.604523 13.335437 6 humerus_gt
33.148483 9.756892 6 humerus_gt
36.02467 8.808278 6 humerus_gt
34.318413 9.278612 6 humerus_gt
30.955914 6.0166497 6 humerus_gt
24.811972 6.622276 6 humerus_gt
24.821415 6.5459275 6 humerus_gt
23.983234 0.7513014 6 humerus_gt
23.904318 0.62737095 6 humerus_gt
22.883108 -1.6198399 6 humerus_gt
22.366333 -3.3110726 6 humerus_gt
21.676323 -5.741216 6 humerus_gt
27.860495 -6.6853194 6 humerus_gt
27.77754 -6.772063 6 humerus_gt
27.660305 -6.952898 6 humerus_gt
22.651157 -13.393789 6 humerus_gt
22.72217 -13.31749 6 humerus_gt
22.765568 -13.682794 6 humerus_gt
31.056734 -12.817722 6 humerus_gt
31.138945 -13.754061 6 humerus_gt
31.193844 -13.778569 6 humerus_gt
31.239967 -13.844855 6 humerus_gt
31.365751 -14.306896 6 humerus_gt
34.57156 -18.06399 6 humerus_gt
34.713932 -17.942875 6 humerus_gt
35.071037 -18.181543 6 humerus_gt
35.27046 -18.277191 6 humerus_gt
35.73066 -18.504164 6 humerus_gt
35.779858 -18.540247 6 humerus_gt
41.83575 -18.564064 6 humerus_gt
42.19978 -18.543913 6 humerus_gt
42.176037 -18.502222 6 humerus_gt
43.28158 -18.808367 6 humerus_gt
43.330276 -18.683304 6 humerus_gt
44.510326 -18.96189 6 humerus_gt
44.59687 -18.996166 6 humerus_gt
45.34509 -20.069267 6 humerus_gt
45.374344 -20.161217 6 humerus_gt
51.23223 -21.89785 6 humerus_gt
51.28749 -22.001484 6 humerus_gt
51.470387 -22.171364 6 humerus_gt
51.873222 -22.272928 6 humerus_gt
52.490513 -22.631771 6 humerus_gt
52.725197 -22.732721 6 humerus_gt
53.561874 -22.837345 6 humerus_gt
54.715862 -22.894327 6 humerus_gt
55.18535 -22.807787 6 humerus_gt
55.598495 -22.686974 6 humerus_gt
56.80476 -22.438702 6 humerus_gt
57.32112 -22.334303 6 humerus_gt
66.34676 -19.417328 6 humerus_gt
66.87502 -19.062159 6 humerus_gt
66.74374 -19.242458 6 humerus_gt
66.93999 -19.095188 6 humerus_gt
67.83642 -16.91364 6 humerus_gt
68.10209 -16.294065 6 humerus_gt
68.204155 -16.06596 6 humerus_gt
68.19281 -16.056938 6 humerus_gt
74.09277 -5.1476274 6 humerus_gt
74.344734 -5.0181446 6 humerus_gt
73.34949 -3.670894 6 humerus_gt
73.44998 -3.6766074 6 humerus_gt
72.81703 -3.0983827 6 humerus_gt
72.19873 -2.433297 6 humerus_gt
71.305016 -0.89597857 6 humerus_gt
71.2375 -0.5356351 6 humerus_gt
71.2976 -0.37017304 6 humerus_gt
71.1125 -0.25053495 6 humerus_gt
70.92548 0.022331394 6 humerus_gt
70.876724 0.25043857 6 humerus_gt
70.750404 0.6483445 6 humerus_gt
69.18579 1.4038372 6 humerus_gt
68.75614 1.591317 6 humerus_gt
68.30925 1.9206905 6 humerus_gt
65.987076 1.7707609 6 humerus_gt
65.29534 1.61533 6 humerus_gt
63.620163 1.1624417 6 humerus_gt
62.165306 0.3006176 6 humerus_gt
60.226574 -0.9044593 6 humerus_gt
59.04583 -1.6626607 6 humerus_gt
57.697453 -2.8238082 6 humerus_gt
55.596985 -4.727265 6 humerus_gt
53.521797 -7.1956744 6 humerus_gt
35.003242 -24.576483 6 humerus_gt
30.522331 -27.674543 6 humerus_gt
-18.36194 -51.775158 6 humerus_gt
-52.039017 18.65218 6 humerus_gt
-60.79179 7.2910666 7 scapula_gt
-44.925125 -1.1951413 7 scapula_gt
-44.649075 -1.2411836 7 scapula_gt
-26.558727 -5.2059197 7 scapula_gt
-26.554008 -5.27061 7 scapula_gt
-26.532246 -5.323543 7 scapula_gt
-22.69177 -7.0823765 7 scapula_gt
-26.4016 -5.3298693 7 scapula_gt
-22.23009 -7.273557 7 scapula_gt
-22.060566 -7.3433795 7 scapula_gt
-22.112679 -7.322005 7 scapula_gt
-22.204645 -7.2968583 7 scapula_gt
-21.648422 -7.537586 7 scapula_gt
-21.40697 -7.687173 7 scapula_gt
-21.070494 -7.884181 7 scapula_gt
-19.814413 -8.7274685 7 scapula_gt
-19.327715 -8.991868 7 scapula_gt
-19.243334 -9.097892 7 scapula_gt
-18.982384 -9.303143 7 scapula_gt
-18.843468 -9.63296 7 scapula_gt
-18.71303 -10.5057125 7 scapula_gt
-18.32317 -11.118714 7 scapula_gt
-14.708437 -16.154497 7 scapula_gt
-14.727035 -16.290155 7 scapula_gt
-14.894628 -16.366188 7 scapula_gt
-16.43 -16.60809 7 scapula_gt
-17.238821 -16.86405 7 scapula_gt
-16.667576 -17.602695 7 scapula_gt
-16.972567 -19.960127 7 scapula_gt
-17.18882 -20.208254 7 scapula_gt
-20.34634 -22.21146 7 scapula_gt
-21.0224 -22.920202 7 scapula_gt
-21.608564 -23.84006 7 scapula_gt
-24.52507 -25.121847 7 scapula_gt
-25.53772 -25.543627 7 scapula_gt
-25.960186 -25.806635 7 scapula_gt
-31.820978 -25.018166 7 scapula_gt
-31.85279 -24.957823 7 scapula_gt
-36.142426 -21.083488 7 scapula_gt
-36.590515 -20.76359 7 scapula_gt
-41.707348 -19.548822 7 scapula_gt
-41.387794 -20.438929 7 scapula_gt
-41.931236 -19.964865 7 scapula_gt
-42.493244 -19.947268 7 scapula_gt
-43.931458 -20.077374 7 scapula_gt
-45.479126 -21.294874 7 scapula_gt
-45.72042 -20.929697 7 scapula_gt
-47.96478 -22.478754 7 scapula_gt
-48.895027 -23.069332 7 scapula_gt
-49.2668 -23.907038 7 scapula_gt
-52.35962 -28.386747 7 scapula_gt
-52.057514 -30.020987 7 scapula_gt
-52.39606 -31.183435 7 scapula_gt
-53.35231 -33.052753 7 scapula_gt
-53.072834 -35.085358 7 scapula_gt
-52.89295 -36.215305 7 scapula_gt
-51.902016 -38.13294 7 scapula_gt
-50.74875 -40.67121 7 scapula_gt
-51.12426 -41.244633 7 scapula_gt
-48.98762 -43.338696 7 scapula_gt
-45.203827 -48.83976 7 scapula_gt
-44.733295 -48.987568 7 scapula_gt
-43.70907 -49.353584 7 scapula_gt
-42.152954 -50.810814 7 scapula_gt
-41.11248 -51.75728 7 scapula_gt
-40.32005 -52.80731 7 scapula_gt
-39.534847 -52.37227 7 scapula_gt
-36.45328 -55.138 7 scapula_gt
-35.870163 -55.168602 7 scapula_gt
-33.2722 -55.52898 7 scapula_gt
-32.980824 -56.34286 7 scapula_gt
-32.633842 -56.43493 7 scapula_gt
-30.260513 -56.529392 7 scapula_gt
-29.305016 -56.95013 7 scapula_gt
-28.752872 -57.299744 7 scapula_gt
-25.024559 -56.09539 7 scapula_gt
-24.56196 -57.390594 7 scapula_gt
-22.071283 -57.165012 7 scapula_gt
-21.623055 -57.543198 7 scapula_gt
-14.523384 -66.86794 7 scapula_gt
-14.102427 -67.169624 7 scapula_gt
-13.675245 -67.57673 7 scapula_gt
-10.259934 -68.85534 7 scapula_gt
-9.779085 -69.07426 7 scapula_gt
-9.706142 -69.096725 7 scapula_gt
-7.451157 -68.44852 7 scapula_gt
-7.2669654 -68.37269 7 scapula_gt
-6.549486 -67.95583 7 scapula_gt
-4.801381 -67.734825 7 scapula_gt
-3.1315172 -67.22334 7 scapula_gt
-0.39098513 -66.41473 7 scapula_gt
-1.1159774 -66.4505 7 scapula_gt
1.3737427 -65.836006 7 scapula_gt
1.8639185 -65.71074 7 scapula_gt
2.088142 -65.50617 7 scapula_gt
2.6984563 -64.74614 7 scapula_gt
5.5853014 -63.392258 7 scapula_gt
6.2651796 -62.973248 7 scapula_gt
6.632537 -62.68041 7 scapula_gt
8.541261 -62.46491 7 scapula_gt
9.535549 -61.88779 7 scapula_gt
10.952053 -62.251175 7 scapula_gt
12.290101 -58.83184 7 scapula_gt
12.432427 -58.452293 7 scapula_gt
15.21817 -55.68559 7 scapula_gt
15.525411 -55.56099 7 scapula_gt
15.919469 -54.6005 7 scapula_gt
17.456463 -53.125847 7 scapula_gt
17.706635 -52.85099 7 scapula_gt
18.511219 -51.839657 7 scapula_gt
18.675749 -51.30004 7 scapula_gt
16.225588 -46.3548 7 scapula_gt
16.248821 -45.696518 7 scapula_gt
15.879476 -44.191673 7 scapula_gt
15.140574 -42.322006 7 scapula_gt
14.723182 -41.702408 7 scapula_gt
10.202955 -36.987152 7 scapula_gt
10.080393 -36.860706 7 scapula_gt
7.336226 -33.702564 7 scapula_gt
7.2866383 -33.31053 7 scapula_gt
6.8634453 -31.632973 7 scapula_gt
5.492783 -30.29172 7 scapula_gt
4.8832455 -30.027964 7 scapula_gt
4.047015 -29.44913 7 scapula_gt
-0.10214612 -30.252989 7 scapula_gt
-0.17271039 -30.21946 7 scapula_gt
-0.9659428 -29.728771 7 scapula_gt
-1.591476 -29.662537 7 scapula_gt
-6.2064877 -41.802624 7 scapula_gt
-10.556071 -40.67542 7 scapula_gt
-45.559177 -37.907642 7 scapula_gt
6.6647234 23.003304 8 humerus_pred
6.634083 21.887419 8 humerus_pred
6.704517 22.992067 8 humerus_pred
6.6790953 23.174242 8 humerus_pred
6.5723476 21.785006 8 humerus_pred
-0.61465317 11.129175 8 humerus_pred
-1.7794379 10.053549 8 humerus_pred
-2.1315558 9.887348 8 humerus_pred
-1.7850434 10.119321 8 humerus_pred
-38.174015 -0.91185206 8 humerus_pred
-2.0206203 9.903085 8 humerus_pred
-0.6339361 11.0692215 8 humerus_pred
-11.428054 4.401008 8 humerus_pred
-12.229297 4.198722 8 humerus_pred
-11.559015 4.3509684 8 humerus_pred
-11.337272 4.4246793 8 humerus_pred
-12.243361 4.1437936 8 humerus_pred
-40.70277 -0.58216065 8 humerus_pred
-49.762985 5.9976964 8 humerus_pred
-15.938306 2.306515 8 humerus_pred
2.575303 5.663287 8 humerus_pred
3.460132 5.9528656 8 humerus_pred
3.5175974 5.9411616 8 humerus_pred
5.675737 11.210203 8 humerus_pred
5.6766467 11.291449 8 humerus_pred
5.721545 11.514667 8 humerus_pred
5.710007 11.5858755 8 humerus_pred
3.990655 9.62425 8 humerus_pred
-13.283438 3.287573 8 humerus_pred
-13.684858 3.0711668 8 humerus_pred
0.9723521 8.445539 8 humerus_pred
1.1334466 8.604772 8 humerus_pred
1.7923592 8.992903 8 humerus_pred
0.7017131 8.423833 8 humerus_pred
-35.894833 -1.5975164 8 humerus_pred
-36.233467 -1.5681283 8 humerus_pred
-36.789726 -1.5002519 8 humerus_pred
-24.521118 -12.056412 8 humerus_pred
-24.568583 -11.961765 8 humerus_pred
-24.545847 -11.920154 8 humerus_pred
-25.054014 -10.83027 8 humerus_pred
-24.911167 -10.571761 8 humerus_pred
-10.00082 -5.89495 8 humerus_pred
2.0656164 6.3681335 8 humerus_pred
2.3237488 6.2200747 8 humerus_pred
2.567315 6.287249 8 humerus_pred
2.2301192 6.280788 8 humerus_pred
2.4393327 6.5774045 8 humerus_pred
2.8097532 6.586422 8 humerus_pred
3.0239916 6.985177 8 humerus_pred
2.515307 7.418996 8 humerus_pred
1.8280482 7.470614 8 humerus_pred
-28.476847 -0.73263854 8 humerus_pred
-12.869376 2.979788 8 humerus_pred
-12.456691 2.6807587 8 humerus_pred
-37.711006 2.071365 8 humerus_pred
-29.007778 -0.7391455 8 humerus_pred
-28.979452 -0.74206716 8 humerus_pred
-14.311514 -19.652498 8 humerus_pred
-14.302185 -19.643028 8 humerus_pred
5.897982 14.312348 8 humerus_pred
6.4879074 15.268927 8 humerus_pred
6.815846 16.092352 8 humerus_pred
6.2488494 14.823029 8 humerus_pred
6.209572 14.960814 8 humerus_pred
14.9307785 2.07519 8 humerus_pred
15.325804 1.3440771 8 humerus_pred
15.927352 0.11198309 8 humerus_pred
15.874701 0.27562127 8 humerus_pred
16.079731 -0.15124807 8 humerus_pred
16.610338 -0.8813342 8 humerus_pred
16.526802 -0.7928038 8 humerus_pred
16.026676 -0.1527346 8 humerus_pred
15.969348 -0.19353107 8 humerus_pred
15.958739 -0.54030627 8 humerus_pred
39.60299 -6.361442 8 humerus_pred
39.92876 -6.5245376 8 humerus_pred
40.400997 -6.7643538 8 humerus_pred
40.522804 -6.8357854 8 humerus_pred
41.705994 -7.254726 8 humerus_pred
42.187744 -7.4161463 8 humerus_pred
42.024475 -7.39176 8 humerus_pred
41.964294 -7.407759 8 humerus_pred
41.583694 -7.3741546 8 humerus_pred
41.378555 -7.4040866 8 humerus_pred
41.226566 -7.562931 8 humerus_pred
41.120945 -28.945194 8 humerus_pred
41.160694 -29.40661 8 humerus_pred
41.201103 -29.889692 8 humerus_pred
41.22399 -30.159998 8 humerus_pred
41.236504 -30.363222 8 humerus_pred
41.208515 -30.762974 8 humerus_pred
41.186794 -31.169395 8 humerus_pred
40.445614 -33.80268 8 humerus_pred
41.1371 -32.765297 8 humerus_pred
41.34914 -31.26235 8 humerus_pred
40.188572 -34.365173 8 humerus_pred
40.07349 -34.520096 8 humerus_pred
41.532078 -33.723442 8 humerus_pred
41.740276 -33.48429 8 humerus_pred
40.710163 -34.644688 8 humerus_pred
41.526974 -34.42586 8 humerus_pred
41.81369 -34.358353 8 humerus_pred
41.855206 -34.705563 8 humerus_pred
40.827 -35.644432 8 humerus_pred
41.29742 -35.80424 8 humerus_pred
41.745235 -35.981636 8 humerus_pred
41.186108 -36.19358 8 humerus_pred
41.446884 -36.431694 8 humerus_pred
41.505253 -36.746338 8 humerus_pred
41.757305 -36.756058 8 humerus_pred
40.9113 -37.245216 8 humerus_pred
40.947952 -37.06385 8 humerus_pred
39.882393 -37.989216 8 humerus_pred
40.973625 -36.92611 8 humerus_pred
42.48077 -35.93187 8 humerus_pred
40.704655 -36.960484 8 humerus_pred
40.43872 -37.240612 8 humerus_pred
3.7687669 -48.61196 8 humerus_pred
3.461543 -48.802334 8 humerus_pred
3.1921968 -48.960384 8 humerus_pred
2.8299103 -49.340057 8 humerus_pred
1.8948343 -50.13606 8 humerus_pred
1.7679328 -50.224697 8 humerus_pred
-26.716393 -11.342995 8 humerus_pred
34.87792 -40.291008 8 humerus_pred
38.0856 -37.548557 8 humerus_pred
38.104523 -37.51286 8 humerus_pred
34.97121 -40.237766 8 humerus_pred
36.01522 -39.654118 8 humerus_pred
2.8567798 3.0753264 8 humerus_pred
2.73818 4.1402698 8 humerus_pred
2.8110797 3.468639 8 humerus_pred
2.8661964 3.0653095 8 humerus_pred
35.403576 -39.967934 8 humerus_pred
44.527954 -34.372635 8 humerus_pred
44.751118 -34.213505 8 humerus_pred
48.051643 -31.728891 8 humerus_pred
48.108093 -31.684177 8 humerus_pred
55.06449 -5.5124693 8 humerus_pred
54.136513 -4.5997458 8 humerus_pred
36.61832 -25.032825 8 humerus_pred
31.237436 -28.419155 8 humerus_pred
7.281539 14.570576 8 humerus_pred
-39.38236 -7.7637453 8 humerus_pred
-39.34499 -8.053198 8 humerus_pred
-49.426136 -2.60361 8 humerus_pred
-49.36167 -2.6476243 8 humerus_pred
-49.303486 -2.722344 8 humerus_pred
-49.32981 -2.8079448 8 humerus_pred
-62.880787 21.045195 8 humerus_pred
-62.87948 21.03373 8 humerus_pred
-49.572727 24.408173 8 humerus_pred
-28.711056 30.109697 8 humerus_pred
-26.293531 33.20174 8 humerus_pred
-46.696224 25.756046 8 humerus_pred
-61.7575 19.57826 8 humerus_pred
-44.718872 25.195026 8 humerus_pred
-59.55239 18.729769 8 humerus_pred
-47.422066 25.538658 8 humerus_pred
-30.237751 31.53775 8 humerus_pred
-11.513036 27.3178 8 humerus_pred
-46.703957 22.347979 8 humerus_pred
-55.18407 19.570845 8 humerus_pred
-44.13324 23.412912 8 humerus_pred
-46.488285 23.123095 8 humerus_pred
-28.62333 20.653532 9 scapula_pred
-18.200834 24.031324 9 scapula_pred
-12.115534 29.878574 9 scapula_pred
-12.409603 29.308123 9 scapula_pred
-11.818624 30.274054 9 scapula_pred
-18.311428 23.862598 9 scapula_pred
-18.660547 23.634882 9 scapula_pred
-15.930837 27.412466 9 scapula_pred
-20.012304 26.542189 9 scapula_pred
-19.996456 26.631742 9 scapula_pred
-17.617653 24.899294 9 scapula_pred
-17.132084 26.984804 9 scapula_pred
-28.818514 20.583998 9 scapula_pred
-18.875092 23.477194 9 scapula_pred
-19.119701 27.20013 9 scapula_pred
-39.297455 24.843977 9 scapula_pred
-28.945066 23.416288 9 scapula_pred
-16.151192 27.184956 9 scapula_pred
-18.077478 27.520903 9 scapula_pred
-13.716468 34.144707 9 scapula_pred
-20.720243 25.948137 9 scapula_pred
-14.137243 29.274775 9 scapula_pred
-17.23912 25.194902 9 scapula_pred
-17.638645 29.834654 9 scapula_pred
-18.833862 27.81987 9 scapula_pred
-13.843146 30.531582 9 scapula_pred
-13.843209 30.531555 9 scapula_pred
-13.291721 33.67763 9 scapula_pred
-17.403013 27.328712 9 scapula_pred
-20.659422 25.99596 9 scapula_pred
-16.905514 29.219477 9 scapula_pred
-15.579842 28.131516 9 scapula_pred
-14.507637 28.929834 9 scapula_pred
-14.421072 30.193634 9 scapula_pred
-17.33592 27.59609 9 scapula_pred
-17.2069 28.668764 9 scapula_pred
-21.633503 27.844296 9 scapula_pred
-33.79326 22.143791 9 scapula_pred
-54.030636 20.607718 9 scapula_pred
-35.21546 21.65541 9 scapula_pred
-45.740967 22.871162 9 scapula_pred
-44.04876 23.108057 9 scapula_pred
-34.44887 22.268318 9 scapula_pred
-44.690445 23.845016 9 scapula_pred
-44.373608 24.093887 9 scapula_pred
-45.144802 24.209694 9 scapula_pred
-44.52907 24.133717 9 scapula_pred
-44.692554 24.40319 9 scapula_pred
-36.92185 24.200016 9 scapula_pred
-36.774208 24.46545 9 scapula_pred
-30.282608 25.859192 9 scapula_pred
-37.35051 24.33982 9 scapula_pred
-37.79292 24.48884 9 scapula_pred
-29.866379 26.218567 9 scapula_pred
-38.641228 22.934198 9 scapula_pred
-31.532944 25.652714 9 scapula_pred
-36.92076 23.560257 9 scapula_pred
-38.333878 23.299503 9 scapula_pred
-44.40874 24.867693 9 scapula_pred
-36.710194 23.502888 9 scapula_pred
-21.507727 29.743885 9 scapula_pred
-14.604654 27.490263 9 scapula_pred
-21.521175 29.54291 9 scapula_pred
-13.653089 27.02229 9 scapula_pred
-33.439423 31.808254 9 scapula_pred
-32.938145 31.760874 9 scapula_pred
-12.507097 25.902342 9 scapula_pred
-12.480887 25.816484 9 scapula_pred
-37.813267 28.630987 9 scapula_pred
-30.19434 32.215054 9 scapula_pred
-11.850256 26.816147 9 scapula_pred
-11.600019 27.33554 9 scapula_pred
-13.354426 26.607656 9 scapula_pred
-26.068445 31.329556 9 scapula_pred
-19.42887 30.233139 9 scapula_pred
-17.090508 30.947008 9 scapula_pred
-25.807585 31.193048 9 scapula_pred
-24.756313 30.496502 9 scapula_pred
-26.256968 23.891151 9 scapula_pred
-29.722563 21.507858 9 scapula_pred
-26.910934 23.216951 9 scapula_pred
-26.757608 23.415976 9 scapula_pred
-18.140242 28.787003 9 scapula_pred
-26.596046 23.256105 9 scapula_pred
-27.059172 23.253614 9 scapula_pred
-11.142512 31.761032 9 scapula_pred
-22.333452 27.230751 9 scapula_pred
-21.941673 27.441626 9 scapula_pred
-22.665625 27.872929 9 scapula_pred
-18.108809 28.527142 9 scapula_pred
-32.359123 22.445131 9 scapula_pred
-26.84708 26.159428 9 scapula_pred
-31.640022 25.650974 9 scapula_pred
-29.39877 25.366074 9 scapula_pred
-30.56701 24.659899 9 scapula_pred
-37.690094 26.307133 9 scapula_pred
-20.203243 28.87859 9 scapula_pred
-29.139338 24.95486 9 scapula_pred
-26.96426 26.149824 9 scapula_pred
-19.82167 28.94192 9 scapula_pred
-20.594212 28.329693 9 scapula_pred
-20.179667 28.832663 9 scapula_pred
-30.887375 22.382458 9 scapula_pred
-30.806114 22.344503 9 scapula_pred
-27.624378 25.180035 9 scapula_pred
-27.740189 24.871943 9 scapula_pred
-32.911957 27.275677 9 scapula_pred
-33.63876 27.193146 9 scapula_pred
-34.618874 26.91409 9 scapula_pred
-36.285667 26.477707 9 scapula_pred
-35.8576 26.555868 9 scapula_pred
-34.758026 26.496243 9 scapula_pred
-35.22959 26.589392 9 scapula_pred
-26.453968 26.412077 9 scapula_pred
-34.418503 26.741917 9 scapula_pred
-36.13012 26.981499 9 scapula_pred
-28.591085 26.680042 9 scapula_pred
-35.01373 25.997118 9 scapula_pred
-33.949463 26.866257 9 scapula_pred
-28.591755 26.515406 9 scapula_pred
-32.877586 26.266834 9 scapula_pred
-29.429655 26.307224 9 scapula_pred
-28.455448 27.890047 9 scapula_pred
-28.744276 25.586758 9 scapula_pred
-28.268059 26.337564 9 scapula_pred
-18.337626 29.7498 9 scapula_pred
-24.768158 27.9461 9 scapula_pred
-24.85439 27.961662 9 scapula_pred
-24.081848 28.264856 9 scapula_pred
-17.10706 30.078735 9 scapula_pred
-18.244287 27.284473 9 scapula_pred
-34.555614 23.53003 9 scapula_pred
-29.203018 31.487825 9 scapula_pred
-29.348234 31.759514 9 scapula_pred
-25.751612 29.560938 9 scapula_pred
-25.71564 29.996294 9 scapula_pred
-35.68264 31.309383 9 scapula_pred
-29.155796 32.425858 9 scapula_pred
-28.618835 32.01962 9 scapula_pred
-43.011185 25.836338 9 scapula_pred
-31.375042 27.21921 9 scapula_pred
-47.290115 23.982609 9 scapula_pred
-41.618145 25.635752 9 scapula_pred
-29.914812 32.714653 9 scapula_pred
-42.372395 26.147955 9 scapula_pred
-37.414734 29.914362 9 scapula_pred
-42.36941 26.317833 9 scapula_pred
-31.491837 31.99978 9 scapula_pred
-38.587624 30.100914 9 scapula_pred
-31.539646 32.28583 9 scapula_pred
-28.103636 30.304531 9 scapula_pred
-9.490718 32.164654 9 scapula_pred
-18.889355 25.217712 9 scapula_pred
-11.619611 30.476389 9 scapula_pred
-9.398455 31.834633 9 scapula_pred
-9.289303 32.650898 9 scapula_pred
-11.318478 32.42928 9 scapula_pred
-10.850086 34.361862 9 scapula_pred
-21.666895 22.172157 9 scapula_pred


==> LD_s_tSNE_10.dat <==
x y labels classes
-5.8724194 55.506573 6 humerus_gt
-6.912574 55.36298 6 humerus_gt
-6.543391 54.637966 6 humerus_gt
-6.366274 54.499588 6 humerus_gt
-3.0841 50.532112 6 humerus_gt
-4.7101684 51.989143 6 humerus_gt
-2.9657724 50.603115 6 humerus_gt
2.429566 49.69112 6 humerus_gt
2.3432593 49.62673 6 humerus_gt
2.6793633 48.3556 6 humerus_gt
6.756667 45.70815 6 humerus_gt
7.4045157 45.899204 6 humerus_gt
8.18434 45.5728 6 humerus_gt
8.727814 45.30539 6 humerus_gt
8.981925 45.039497 6 humerus_gt
12.54813 41.998077 6 humerus_gt
12.383069 40.970215 6 humerus_gt
12.875465 41.65171 6 humerus_gt
13.205213 40.817215 6 humerus_gt
30.348759 49.366566 6 humerus_gt
31.141258 49.249466 6 humerus_gt
31.163403 48.729904 6 humerus_gt
31.242128 49.09613 6 humerus_gt
31.432562 48.27369 6 humerus_gt
31.85746 48.178905 6 humerus_gt
32.189865 47.40682 6 humerus_gt
32.159092 47.392822 6 humerus_gt
32.16732 44.33534 6 humerus_gt
31.901857 43.365803 6 humerus_gt
31.963676 42.845493 6 humerus_gt
31.93851 43.10733 6 humerus_gt
33.68158 38.463535 6 humerus_gt
33.019882 38.337738 6 humerus_gt
33.5913 37.74874 6 humerus_gt
29.738981 35.499577 6 humerus_gt
28.852322 37.515564 6 humerus_gt
32.47479 33.13185 6 humerus_gt
32.466103 33.047638 6 humerus_gt
32.33369 32.412964 6 humerus_gt
31.949438 32.229435 6 humerus_gt
31.673357 32.12343 6 humerus_gt
31.319574 31.85171 6 humerus_gt
30.130363 27.588537 6 humerus_gt
31.232035 31.560986 6 humerus_gt
30.078045 26.556826 6 humerus_gt
31.110672 25.58826 6 humerus_gt
31.93631 24.513573 6 humerus_gt
31.433348 25.158 6 humerus_gt
33.193233 22.838127 6 humerus_gt
37.25927 20.478676 6 humerus_gt
37.38606 20.63717 6 humerus_gt
37.53306 19.882687 6 humerus_gt
37.95914 19.272913 6 humerus_gt
38.999504 18.308468 6 humerus_gt
39.148006 17.985756 6 humerus_gt
39.0165 16.89391 6 humerus_gt
38.447292 13.204191 6 humerus_gt
39.011787 14.284888 6 humerus_gt
38.604523 13.335437 6 humerus_gt
33.148483 9.756892 6 humerus_gt
36.02467 8.808278 6 humerus_gt
34.318413 9.278612 6 humerus_gt
30.955914 6.0166497 6 humerus_gt
24.811972 6.622276 6 humerus_gt
24.821415 6.5459275 6 humerus_gt
23.983234 0.7513014 6 humerus_gt
23.904318 0.62737095 6 humerus_gt
22.883108 -1.6198399 6 humerus_gt
22.366333 -3.3110726 6 humerus_gt
21.676323 -5.741216 6 humerus_gt
27.860495 -6.6853194 6 humerus_gt
27.77754 -6.772063 6 humerus_gt
27.660305 -6.952898 6 humerus_gt
22.651157 -13.393789 6 humerus_gt
22.72217 -13.31749 6 humerus_gt
22.765568 -13.682794 6 humerus_gt
31.056734 -12.817722 6 humerus_gt
31.138945 -13.754061 6 humerus_gt
31.193844 -13.778569 6 humerus_gt
31.239967 -13.844855 6 humerus_gt
31.365751 -14.306896 6 humerus_gt
34.57156 -18.06399 6 humerus_gt
34.713932 -17.942875 6 humerus_gt
35.071037 -18.181543 6 humerus_gt
35.27046 -18.277191 6 humerus_gt
35.73066 -18.504164 6 humerus_gt
35.779858 -18.540247 6 humerus_gt
41.83575 -18.564064 6 humerus_gt
42.19978 -18.543913 6 humerus_gt
42.176037 -18.502222 6 humerus_gt
43.28158 -18.808367 6 humerus_gt
43.330276 -18.683304 6 humerus_gt
44.510326 -18.96189 6 humerus_gt
44.59687 -18.996166 6 humerus_gt
45.34509 -20.069267 6 humerus_gt
45.374344 -20.161217 6 humerus_gt
51.23223 -21.89785 6 humerus_gt
51.28749 -22.001484 6 humerus_gt
51.470387 -22.171364 6 humerus_gt
51.873222 -22.272928 6 humerus_gt
52.490513 -22.631771 6 humerus_gt
52.725197 -22.732721 6 humerus_gt
53.561874 -22.837345 6 humerus_gt
54.715862 -22.894327 6 humerus_gt
55.18535 -22.807787 6 humerus_gt
55.598495 -22.686974 6 humerus_gt
56.80476 -22.438702 6 humerus_gt
57.32112 -22.334303 6 humerus_gt
66.34676 -19.417328 6 humerus_gt
66.87502 -19.062159 6 humerus_gt
66.74374 -19.242458 6 humerus_gt
66.93999 -19.095188 6 humerus_gt
67.83642 -16.91364 6 humerus_gt
68.10209 -16.294065 6 humerus_gt
68.204155 -16.06596 6 humerus_gt
68.19281 -16.056938 6 humerus_gt
74.09277 -5.1476274 6 humerus_gt
74.344734 -5.0181446 6 humerus_gt
73.34949 -3.670894 6 humerus_gt
73.44998 -3.6766074 6 humerus_gt
72.81703 -3.0983827 6 humerus_gt
72.19873 -2.433297 6 humerus_gt
71.305016 -0.89597857 6 humerus_gt
71.2375 -0.5356351 6 humerus_gt
71.2976 -0.37017304 6 humerus_gt
71.1125 -0.25053495 6 humerus_gt
70.92548 0.022331394 6 humerus_gt
70.876724 0.25043857 6 humerus_gt
70.750404 0.6483445 6 humerus_gt
69.18579 1.4038372 6 humerus_gt
68.75614 1.591317 6 humerus_gt
68.30925 1.9206905 6 humerus_gt
65.987076 1.7707609 6 humerus_gt
65.29534 1.61533 6 humerus_gt
63.620163 1.1624417 6 humerus_gt
62.165306 0.3006176 6 humerus_gt
60.226574 -0.9044593 6 humerus_gt
59.04583 -1.6626607 6 humerus_gt
57.697453 -2.8238082 6 humerus_gt
55.596985 -4.727265 6 humerus_gt
53.521797 -7.1956744 6 humerus_gt
35.003242 -24.576483 6 humerus_gt
30.522331 -27.674543 6 humerus_gt
-18.36194 -51.775158 6 humerus_gt
-52.039017 18.65218 6 humerus_gt
-60.79179 7.2910666 7 scapula_gt
-44.925125 -1.1951413 7 scapula_gt
-44.649075 -1.2411836 7 scapula_gt
-26.558727 -5.2059197 7 scapula_gt
-26.554008 -5.27061 7 scapula_gt
-26.532246 -5.323543 7 scapula_gt
-22.69177 -7.0823765 7 scapula_gt
-26.4016 -5.3298693 7 scapula_gt
-22.23009 -7.273557 7 scapula_gt
-22.060566 -7.3433795 7 scapula_gt
-22.112679 -7.322005 7 scapula_gt
-22.204645 -7.2968583 7 scapula_gt
-21.648422 -7.537586 7 scapula_gt
-21.40697 -7.687173 7 scapula_gt
-21.070494 -7.884181 7 scapula_gt
-19.814413 -8.7274685 7 scapula_gt
-19.327715 -8.991868 7 scapula_gt
-19.243334 -9.097892 7 scapula_gt
-18.982384 -9.303143 7 scapula_gt
-18.843468 -9.63296 7 scapula_gt
-18.71303 -10.5057125 7 scapula_gt
-18.32317 -11.118714 7 scapula_gt
-14.708437 -16.154497 7 scapula_gt
-14.727035 -16.290155 7 scapula_gt
-14.894628 -16.366188 7 scapula_gt
-16.43 -16.60809 7 scapula_gt
-17.238821 -16.86405 7 scapula_gt
-16.667576 -17.602695 7 scapula_gt
-16.972567 -19.960127 7 scapula_gt
-17.18882 -20.208254 7 scapula_gt
-20.34634 -22.21146 7 scapula_gt
-21.0224 -22.920202 7 scapula_gt
-21.608564 -23.84006 7 scapula_gt
-24.52507 -25.121847 7 scapula_gt
-25.53772 -25.543627 7 scapula_gt
-25.960186 -25.806635 7 scapula_gt
-31.820978 -25.018166 7 scapula_gt
-31.85279 -24.957823 7 scapula_gt
-36.142426 -21.083488 7 scapula_gt
-36.590515 -20.76359 7 scapula_gt
-41.707348 -19.548822 7 scapula_gt
-41.387794 -20.438929 7 scapula_gt
-41.931236 -19.964865 7 scapula_gt
-42.493244 -19.947268 7 scapula_gt
-43.931458 -20.077374 7 scapula_gt
-45.479126 -21.294874 7 scapula_gt
-45.72042 -20.929697 7 scapula_gt
-47.96478 -22.478754 7 scapula_gt
-48.895027 -23.069332 7 scapula_gt
-49.2668 -23.907038 7 scapula_gt
-52.35962 -28.386747 7 scapula_gt
-52.057514 -30.020987 7 scapula_gt
-52.39606 -31.183435 7 scapula_gt
-53.35231 -33.052753 7 scapula_gt
-53.072834 -35.085358 7 scapula_gt
-52.89295 -36.215305 7 scapula_gt
-51.902016 -38.13294 7 scapula_gt
-50.74875 -40.67121 7 scapula_gt
-51.12426 -41.244633 7 scapula_gt
-48.98762 -43.338696 7 scapula_gt
-45.203827 -48.83976 7 scapula_gt
-44.733295 -48.987568 7 scapula_gt
-43.70907 -49.353584 7 scapula_gt
-42.152954 -50.810814 7 scapula_gt
-41.11248 -51.75728 7 scapula_gt
-40.32005 -52.80731 7 scapula_gt
-39.534847 -52.37227 7 scapula_gt
-36.45328 -55.138 7 scapula_gt
-35.870163 -55.168602 7 scapula_gt
-33.2722 -55.52898 7 scapula_gt
-32.980824 -56.34286 7 scapula_gt
-32.633842 -56.43493 7 scapula_gt
-30.260513 -56.529392 7 scapula_gt
-29.305016 -56.95013 7 scapula_gt
-28.752872 -57.299744 7 scapula_gt
-25.024559 -56.09539 7 scapula_gt
-24.56196 -57.390594 7 scapula_gt
-22.071283 -57.165012 7 scapula_gt
-21.623055 -57.543198 7 scapula_gt
-14.523384 -66.86794 7 scapula_gt
-14.102427 -67.169624 7 scapula_gt
-13.675245 -67.57673 7 scapula_gt
-10.259934 -68.85534 7 scapula_gt
-9.779085 -69.07426 7 scapula_gt
-9.706142 -69.096725 7 scapula_gt
-7.451157 -68.44852 7 scapula_gt
-7.2669654 -68.37269 7 scapula_gt
-6.549486 -67.95583 7 scapula_gt
-4.801381 -67.734825 7 scapula_gt
-3.1315172 -67.22334 7 scapula_gt
-0.39098513 -66.41473 7 scapula_gt
-1.1159774 -66.4505 7 scapula_gt
1.3737427 -65.836006 7 scapula_gt
1.8639185 -65.71074 7 scapula_gt
2.088142 -65.50617 7 scapula_gt
2.6984563 -64.74614 7 scapula_gt
5.5853014 -63.392258 7 scapula_gt
6.2651796 -62.973248 7 scapula_gt
6.632537 -62.68041 7 scapula_gt
8.541261 -62.46491 7 scapula_gt
9.535549 -61.88779 7 scapula_gt
10.952053 -62.251175 7 scapula_gt
12.290101 -58.83184 7 scapula_gt
12.432427 -58.452293 7 scapula_gt
15.21817 -55.68559 7 scapula_gt
15.525411 -55.56099 7 scapula_gt
15.919469 -54.6005 7 scapula_gt
17.456463 -53.125847 7 scapula_gt
17.706635 -52.85099 7 scapula_gt
18.511219 -51.839657 7 scapula_gt
18.675749 -51.30004 7 scapula_gt
16.225588 -46.3548 7 scapula_gt
16.248821 -45.696518 7 scapula_gt
15.879476 -44.191673 7 scapula_gt
15.140574 -42.322006 7 scapula_gt
14.723182 -41.702408 7 scapula_gt
10.202955 -36.987152 7 scapula_gt
10.080393 -36.860706 7 scapula_gt
7.336226 -33.702564 7 scapula_gt
7.2866383 -33.31053 7 scapula_gt
6.8634453 -31.632973 7 scapula_gt
5.492783 -30.29172 7 scapula_gt
4.8832455 -30.027964 7 scapula_gt
4.047015 -29.44913 7 scapula_gt
-0.10214612 -30.252989 7 scapula_gt
-0.17271039 -30.21946 7 scapula_gt
-0.9659428 -29.728771 7 scapula_gt
-1.591476 -29.662537 7 scapula_gt
-6.2064877 -41.802624 7 scapula_gt
-10.556071 -40.67542 7 scapula_gt
-45.559177 -37.907642 7 scapula_gt
-7.311701 56.133522 8 humerus_pred
-7.2088366 56.00776 8 humerus_pred
-6.3744884 55.517715 8 humerus_pred
-6.8945 53.74569 8 humerus_pred
-5.0151005 52.776066 8 humerus_pred
-2.860858 52.973854 8 humerus_pred
-0.8434499 52.440052 8 humerus_pred
-0.6005713 50.48222 8 humerus_pred
0.1108381 50.469017 8 humerus_pred
0.71389765 49.410408 8 humerus_pred
4.3513126 45.930386 8 humerus_pred
5.1585984 45.19733 8 humerus_pred
6.339526 44.978832 8 humerus_pred
7.6773667 45.11796 8 humerus_pred
8.310832 44.804634 8 humerus_pred
8.401267 44.310474 8 humerus_pred
10.890582 41.596497 8 humerus_pred
13.016234 41.442528 8 humerus_pred
13.284975 40.80473 8 humerus_pred
13.44219 38.802616 8 humerus_pred
13.927898 39.73393 8 humerus_pred
14.818244 39.19486 8 humerus_pred
32.5456 50.788155 8 humerus_pred
32.449203 49.457024 8 humerus_pred
32.63543 49.529346 8 humerus_pred
33.66943 49.56299 8 humerus_pred
33.9991 45.645546 8 humerus_pred
35.835583 43.51305 8 humerus_pred
36.619167 42.795082 8 humerus_pred
33.779922 44.10238 8 humerus_pred
33.94568 44.11757 8 humerus_pred
33.045197 40.50063 8 humerus_pred
32.971203 39.46368 8 humerus_pred
32.724922 37.615795 8 humerus_pred
32.697674 37.187393 8 humerus_pred
33.313297 35.098434 8 humerus_pred
33.01115 34.736885 8 humerus_pred
31.65046 34.016468 8 humerus_pred
31.373907 33.507633 8 humerus_pred
31.204012 33.09349 8 humerus_pred
20.851252 24.957668 8 humerus_pred
22.71923 25.270378 8 humerus_pred
28.999502 26.198633 8 humerus_pred
29.006973 25.686678 8 humerus_pred
29.834366 25.059187 8 humerus_pred
26.048136 24.59728 8 humerus_pred
21.913904 24.973484 8 humerus_pred
33.02602 20.744003 8 humerus_pred
33.826836 20.0039 8 humerus_pred
34.46604 19.412859 8 humerus_pred
34.43098 18.490633 8 humerus_pred
34.859203 18.10063 8 humerus_pred
35.285904 15.112435 8 humerus_pred
35.877945 12.302973 8 humerus_pred
35.866188 11.702208 8 humerus_pred
30.244705 11.448691 8 humerus_pred
18.304653 8.929507 8 humerus_pred
20.299253 9.808243 8 humerus_pred
30.188198 11.180294 8 humerus_pred
35.278572 8.464374 8 humerus_pred
33.73163 8.37385 8 humerus_pred
29.810028 6.9163256 8 humerus_pred
29.398272 6.180206 8 humerus_pred
29.175825 6.210075 8 humerus_pred
28.247639 5.416505 8 humerus_pred
27.265434 4.749616 8 humerus_pred
27.20752 4.611453 8 humerus_pred
26.187988 2.259348 8 humerus_pred
26.644041 0.10004735 8 humerus_pred
27.06468 -2.4076986 8 humerus_pred
27.045732 -3.351179 8 humerus_pred
26.817451 -4.066728 8 humerus_pred
26.262691 -4.3453445 8 humerus_pred
26.07213 -4.784646 8 humerus_pred
25.551598 -6.1799164 8 humerus_pred
25.099855 -7.9570947 8 humerus_pred
25.047514 -8.379726 8 humerus_pred
25.283052 -9.472416 8 humerus_pred
25.617538 -9.927097 8 humerus_pred
30.229145 -11.03974 8 humerus_pred
31.046057 -11.414754 8 humerus_pred
33.151093 -13.929216 8 humerus_pred
34.561428 -14.277134 8 humerus_pred
35.18003 -14.283586 8 humerus_pred
35.639004 -14.795499 8 humerus_pred
35.73532 -14.690304 8 humerus_pred
37.098747 -15.177731 8 humerus_pred
38.40664 -15.560578 8 humerus_pred
41.04036 -15.086199 8 humerus_pred
41.24878 -14.780407 8 humerus_pred
43.12398 -14.909914 8 humerus_pred
43.129932 -15.103977 8 humerus_pred
43.580875 -15.208291 8 humerus_pred
46.010323 -15.031252 8 humerus_pred
47.54112 -14.717063 8 humerus_pred
48.667816 -13.825611 8 humerus_pred
48.701702 -13.614453 8 humerus_pred
48.60821 -22.180134 8 humerus_pred
53.005512 -25.760546 8 humerus_pred
57.358086 -26.258297 8 humerus_pred
60.680256 -26.201984 8 humerus_pred
61.806072 -25.770927 8 humerus_pred
61.444168 -25.721205 8 humerus_pred
60.32527 -25.43461 8 humerus_pred
59.620728 -24.719114 8 humerus_pred
60.13422 -24.34978 8 humerus_pred
61.09845 -24.03901 8 humerus_pred
65.70852 -22.99356 8 humerus_pred
71.50328 -22.62114 8 humerus_pred
72.194275 -22.279902 8 humerus_pred
72.52456 -21.970785 8 humerus_pred
73.53224 -21.7975 8 humerus_pred
75.001884 -21.697609 8 humerus_pred
75.68853 -21.45022 8 humerus_pred
75.66344 -20.000483 8 humerus_pred
75.53794 -19.583324 8 humerus_pred
76.15232 -16.570494 8 humerus_pred
78.23855 -7.865086 8 humerus_pred
78.80768 -4.706166 8 humerus_pred
79.073425 -4.0548096 8 humerus_pred
79.85191 -1.6285025 8 humerus_pred
79.79841 -0.6056707 8 humerus_pred
79.157585 0.9960213 8 humerus_pred
78.79644 1.3638268 8 humerus_pred
78.82445 3.2450328 8 humerus_pred
78.37107 3.024277 8 humerus_pred
78.392166 3.455283 8 humerus_pred
77.26145 3.5952587 8 humerus_pred
77.554726 4.037162 8 humerus_pred
75.546326 4.2633715 8 humerus_pred
73.48367 4.9609847 8 humerus_pred
68.49131 4.5310793 8 humerus_pred
63.586246 3.9591546 8 humerus_pred
62.994926 3.4915087 8 humerus_pred
61.60028 2.7713618 8 humerus_pred
60.25656 1.3577427 8 humerus_pred
59.639835 0.642558 8 humerus_pred
58.455673 -0.74802357 8 humerus_pred
57.38132 -1.8825648 8 humerus_pred
55.220806 -4.2806444 8 humerus_pred
53.162193 -6.406631 8 humerus_pred
35.9391 -24.931986 8 humerus_pred
30.920685 -27.984627 8 humerus_pred
-18.731215 -52.057957 8 humerus_pred
-44.94349 28.312113 8 humerus_pred
-44.44084 28.952816 8 humerus_pred
-44.50537 29.27917 8 humerus_pred
-44.702145 28.941475 8 humerus_pred
-43.09195 28.412533 8 humerus_pred
-35.97834 23.654142 8 humerus_pred
-41.984623 28.520681 8 humerus_pred
-45.04488 28.735611 8 humerus_pred
-48.00509 27.274345 8 humerus_pred
-47.91279 27.3369 8 humerus_pred
-47.06281 22.831364 8 humerus_pred
-32.047783 30.649727 8 humerus_pred
-31.93844 31.668495 8 humerus_pred
-41.02523 30.183683 8 humerus_pred
-13.067071 34.79559 8 humerus_pred
-21.449701 22.0604 8 humerus_pred
-21.833231 22.098545 8 humerus_pred
-21.86041 22.07488 8 humerus_pred
-32.780777 -6.6982074 9 scapula_pred
-32.75449 -6.658326 9 scapula_pred
-30.4035 -6.503431 9 scapula_pred
-30.08341 -6.7167454 9 scapula_pred
-30.12342 -6.7351465 9 scapula_pred
-29.954365 -7.2364855 9 scapula_pred
-29.783312 -7.958948 9 scapula_pred
-29.765865 -8.065073 9 scapula_pred
-50.22371 -3.1151419 9 scapula_pred
-39.45117 30.333048 9 scapula_pred
-42.294975 23.074638 9 scapula_pred
-58.09385 14.649729 9 scapula_pred
-57.2387 16.426283 9 scapula_pred
-58.126606 8.717784 9 scapula_pred
-40.796837 3.2774172 9 scapula_pred
-39.405113 1.9811326 9 scapula_pred
-41.02052 1.264701 9 scapula_pred
-41.595516 1.5419568 9 scapula_pred
-57.577732 5.0764813 9 scapula_pred
-38.369686 24.60207 9 scapula_pred
-34.21496 21.61857 9 scapula_pred
-54.031837 8.062973 9 scapula_pred
-54.41899 3.2915926 9 scapula_pred
-51.597275 4.65622 9 scapula_pred
-48.85628 2.6982887 9 scapula_pred
-61.908035 9.532163 9 scapula_pred
-62.65321 10.291595 9 scapula_pred
-62.56518 10.424141 9 scapula_pred
-49.738422 4.2867317 9 scapula_pred
-23.224905 2.4436905 9 scapula_pred
-20.532488 1.6769139 9 scapula_pred
-18.933989 1.2471344 9 scapula_pred
-17.387789 -0.17193317 9 scapula_pred
-15.386068 -4.3800063 9 scapula_pred
-15.899667 -5.476921 9 scapula_pred
-15.858805 -5.946738 9 scapula_pred
-16.084152 -7.3204947 9 scapula_pred
-16.664948 -8.64174 9 scapula_pred
-16.951948 -9.874849 9 scapula_pred
-17.139032 -11.437002 9 scapula_pred
-17.349272 -12.390822 9 scapula_pred
-17.444525 -13.215808 9 scapula_pred
-16.938047 -14.014828 9 scapula_pred
-16.712555 -14.785376 9 scapula_pred
-18.454096 -16.36991 9 scapula_pred
-20.162796 -17.599232 9 scapula_pred
-21.575554 -18.028788 9 scapula_pred
-22.708542 -18.460175 9 scapula_pred
-24.241917 -20.658323 9 scapula_pred
-24.502102 -20.910192 9 scapula_pred
-25.447212 -22.508018 9 scapula_pred
-26.307955 -22.000177 9 scapula_pred
-26.828955 -21.914917 9 scapula_pred
-28.612125 -24.848833 9 scapula_pred
-29.846027 -24.767355 9 scapula_pred
-31.73457 -24.923899 9 scapula_pred
-34.830776 -23.23284 9 scapula_pred
-35.713905 -22.899805 9 scapula_pred
-37.786007 -23.006403 9 scapula_pred
-39.70975 -22.829483 9 scapula_pred
-41.60597 -22.77613 9 scapula_pred
-42.16179 -22.726501 9 scapula_pred
-43.646393 -22.909142 9 scapula_pred
-44.56216 -23.750877 9 scapula_pred
-45.347103 -23.839418 9 scapula_pred
-46.659775 -24.816576 9 scapula_pred
-48.209587 -25.774992 9 scapula_pred
-48.755608 -26.363312 9 scapula_pred
-49.69997 -27.365852 9 scapula_pred
-50.668087 -28.867146 9 scapula_pred
-51.657085 -30.412386 9 scapula_pred
-51.59272 -31.443024 9 scapula_pred
-52.764347 -34.800163 9 scapula_pred
-51.767765 -36.200184 9 scapula_pred
-51.517895 -37.270016 9 scapula_pred
-51.08296 -39.10922 9 scapula_pred
-49.921482 -41.049004 9 scapula_pred
-49.70494 -41.861107 9 scapula_pred
-47.172188 -44.228165 9 scapula_pred
-45.99786 -45.737366 9 scapula_pred
-46.902317 -47.4285 9 scapula_pred
-46.81078 -47.54466 9 scapula_pred
-41.718483 -49.056633 9 scapula_pred
-40.587635 -50.238163 9 scapula_pred
-39.27008 -50.288525 9 scapula_pred
-38.43552 -50.935024 9 scapula_pred
-38.066174 -52.14293 9 scapula_pred
-36.546265 -54.28038 9 scapula_pred
-34.332333 -53.849854 9 scapula_pred
-32.7147 -54.97916 9 scapula_pred
-31.820223 -55.61541 9 scapula_pred
-31.313974 -57.12527 9 scapula_pred
-27.55429 -55.8969 9 scapula_pred
-26.201078 -56.309906 9 scapula_pred
-24.881536 -56.657948 9 scapula_pred
-23.706577 -57.037697 9 scapula_pred
-21.890953 -58.131172 9 scapula_pred
-20.822094 -59.136936 9 scapula_pred
-14.878204 -65.512054 9 scapula_pred
-13.717923 -65.6705 9 scapula_pred
-12.483247 -66.15218 9 scapula_pred
-10.891337 -67.31131 9 scapula_pred
-10.039479 -67.44247 9 scapula_pred
-9.257911 -60.28732 9 scapula_pred
-9.390236 -59.73939 9 scapula_pred
-7.147942 -67.18847 9 scapula_pred
-6.3130474 -67.367325 9 scapula_pred
-4.521784 -67.27044 9 scapula_pred
-3.4241893 -67.08874 9 scapula_pred
-3.614789 -56.947075 9 scapula_pred
-3.0117896 -56.73447 9 scapula_pred
-1.689114 -56.723785 9 scapula_pred
-0.69523245 -56.73015 9 scapula_pred
-0.21500318 -56.894386 9 scapula_pred
1.1955919 -57.58574 9 scapula_pred
2.1758492 -56.49721 9 scapula_pred
2.8491232 -56.925518 9 scapula_pred
3.847446 -56.886032 9 scapula_pred
7.551478 -61.89009 9 scapula_pred
9.812852 -62.128082 9 scapula_pred
11.437126 -60.832592 9 scapula_pred
12.266736 -59.89722 9 scapula_pred
14.004698 -59.199368 9 scapula_pred
15.545554 -57.063473 9 scapula_pred
16.703377 -56.297062 9 scapula_pred
16.080679 -53.65782 9 scapula_pred
16.00873 -52.686146 9 scapula_pred
16.70773 -52.518997 9 scapula_pred
16.606373 -51.550274 9 scapula_pred
17.295036 -50.89071 9 scapula_pred
14.871981 -46.046684 9 scapula_pred
14.870188 -43.86308 9 scapula_pred
13.569822 -42.04945 9 scapula_pred
12.876133 -39.310223 9 scapula_pred
11.94396 -37.41735 9 scapula_pred
10.763606 -34.456715 9 scapula_pred
9.564899 -32.394585 9 scapula_pred
9.352376 -31.790056 9 scapula_pred
8.756798 -30.847591 9 scapula_pred
7.765605 -30.024237 9 scapula_pred
6.8035836 -29.501083 9 scapula_pred
5.921066 -28.740425 9 scapula_pred
4.349582 -28.214079 9 scapula_pred
3.0897279 -27.862343 9 scapula_pred
0.9215357 -27.747305 9 scapula_pred
0.0035655322 -28.226706 9 scapula_pred
-1.802789 -28.420877 9 scapula_pred
-6.926667 -40.731792 9 scapula_pred
-9.616964 -40.76638 9 scapula_pred
-12.79143 -40.052113 9 scapula_pred
-45.25053 -2.0355923 9 scapula_pred
-23.557137 24.182734 9 scapula_pred
-23.818806 24.131165 9 scapula_pred
-62.160484 14.37017 9 scapula_pred
-58.064705 17.989223 9 scapula_pred
-11.994636 34.617756 9 scapula_pred
-10.784795 34.39052 9 scapula_pred
-55.739445 9.532338 9 scapula_pred
-38.64601 3.7250688 9 scapula_pred
-20.810394 2.839631 9 scapula_pred
-44.8518 22.330927 9 scapula_pred
-54.556564 19.473724 9 scapula_pred


==> LD_s_tSNE_2.dat <==
x y labels classes
-5.8724194 55.506573 6 humerus_gt
-6.912574 55.36298 6 humerus_gt
-6.543391 54.637966 6 humerus_gt
-6.366274 54.499588 6 humerus_gt
-3.0841 50.532112 6 humerus_gt
-4.7101684 51.989143 6 humerus_gt
-2.9657724 50.603115 6 humerus_gt
2.429566 49.69112 6 humerus_gt
2.3432593 49.62673 6 humerus_gt
2.6793633 48.3556 6 humerus_gt
6.756667 45.70815 6 humerus_gt
7.4045157 45.899204 6 humerus_gt
8.18434 45.5728 6 humerus_gt
8.727814 45.30539 6 humerus_gt
8.981925 45.039497 6 humerus_gt
12.54813 41.998077 6 humerus_gt
12.383069 40.970215 6 humerus_gt
12.875465 41.65171 6 humerus_gt
13.205213 40.817215 6 humerus_gt
30.348759 49.366566 6 humerus_gt
31.141258 49.249466 6 humerus_gt
31.163403 48.729904 6 humerus_gt
31.242128 49.09613 6 humerus_gt
31.432562 48.27369 6 humerus_gt
31.85746 48.178905 6 humerus_gt
32.189865 47.40682 6 humerus_gt
32.159092 47.392822 6 humerus_gt
32.16732 44.33534 6 humerus_gt
31.901857 43.365803 6 humerus_gt
31.963676 42.845493 6 humerus_gt
31.93851 43.10733 6 humerus_gt
33.68158 38.463535 6 humerus_gt
33.019882 38.337738 6 humerus_gt
33.5913 37.74874 6 humerus_gt
29.738981 35.499577 6 humerus_gt
28.852322 37.515564 6 humerus_gt
32.47479 33.13185 6 humerus_gt
32.466103 33.047638 6 humerus_gt
32.33369 32.412964 6 humerus_gt
31.949438 32.229435 6 humerus_gt
31.673357 32.12343 6 humerus_gt
31.319574 31.85171 6 humerus_gt
30.130363 27.588537 6 humerus_gt
31.232035 31.560986 6 humerus_gt
30.078045 26.556826 6 humerus_gt
31.110672 25.58826 6 humerus_gt
31.93631 24.513573 6 humerus_gt
31.433348 25.158 6 humerus_gt
33.193233 22.838127 6 humerus_gt
37.25927 20.478676 6 humerus_gt
37.38606 20.63717 6 humerus_gt
37.53306 19.882687 6 humerus_gt
37.95914 19.272913 6 humerus_gt
38.999504 18.308468 6 humerus_gt
39.148006 17.985756 6 humerus_gt
39.0165 16.89391 6 humerus_gt
38.447292 13.204191 6 humerus_gt
39.011787 14.284888 6 humerus_gt
38.604523 13.335437 6 humerus_gt
33.148483 9.756892 6 humerus_gt
36.02467 8.808278 6 humerus_gt
34.318413 9.278612 6 humerus_gt
30.955914 6.0166497 6 humerus_gt
24.811972 6.622276 6 humerus_gt
24.821415 6.5459275 6 humerus_gt
23.983234 0.7513014 6 humerus_gt
23.904318 0.62737095 6 humerus_gt
22.883108 -1.6198399 6 humerus_gt
22.366333 -3.3110726 6 humerus_gt
21.676323 -5.741216 6 humerus_gt
27.860495 -6.6853194 6 humerus_gt
27.77754 -6.772063 6 humerus_gt
27.660305 -6.952898 6 humerus_gt
22.651157 -13.393789 6 humerus_gt
22.72217 -13.31749 6 humerus_gt
22.765568 -13.682794 6 humerus_gt
31.056734 -12.817722 6 humerus_gt
31.138945 -13.754061 6 humerus_gt
31.193844 -13.778569 6 humerus_gt
31.239967 -13.844855 6 humerus_gt
31.365751 -14.306896 6 humerus_gt
34.57156 -18.06399 6 humerus_gt
34.713932 -17.942875 6 humerus_gt
35.071037 -18.181543 6 humerus_gt
35.27046 -18.277191 6 humerus_gt
35.73066 -18.504164 6 humerus_gt
35.779858 -18.540247 6 humerus_gt
41.83575 -18.564064 6 humerus_gt
42.19978 -18.543913 6 humerus_gt
42.176037 -18.502222 6 humerus_gt
43.28158 -18.808367 6 humerus_gt
43.330276 -18.683304 6 humerus_gt
44.510326 -18.96189 6 humerus_gt
44.59687 -18.996166 6 humerus_gt
45.34509 -20.069267 6 humerus_gt
45.374344 -20.161217 6 humerus_gt
51.23223 -21.89785 6 humerus_gt
51.28749 -22.001484 6 humerus_gt
51.470387 -22.171364 6 humerus_gt
51.873222 -22.272928 6 humerus_gt
52.490513 -22.631771 6 humerus_gt
52.725197 -22.732721 6 humerus_gt
53.561874 -22.837345 6 humerus_gt
54.715862 -22.894327 6 humerus_gt
55.18535 -22.807787 6 humerus_gt
55.598495 -22.686974 6 humerus_gt
56.80476 -22.438702 6 humerus_gt
57.32112 -22.334303 6 humerus_gt
66.34676 -19.417328 6 humerus_gt
66.87502 -19.062159 6 humerus_gt
66.74374 -19.242458 6 humerus_gt
66.93999 -19.095188 6 humerus_gt
67.83642 -16.91364 6 humerus_gt
68.10209 -16.294065 6 humerus_gt
68.204155 -16.06596 6 humerus_gt
68.19281 -16.056938 6 humerus_gt
74.09277 -5.1476274 6 humerus_gt
74.344734 -5.0181446 6 humerus_gt
73.34949 -3.670894 6 humerus_gt
73.44998 -3.6766074 6 humerus_gt
72.81703 -3.0983827 6 humerus_gt
72.19873 -2.433297 6 humerus_gt
71.305016 -0.89597857 6 humerus_gt
71.2375 -0.5356351 6 humerus_gt
71.2976 -0.37017304 6 humerus_gt
71.1125 -0.25053495 6 humerus_gt
70.92548 0.022331394 6 humerus_gt
70.876724 0.25043857 6 humerus_gt
70.750404 0.6483445 6 humerus_gt
69.18579 1.4038372 6 humerus_gt
68.75614 1.591317 6 humerus_gt
68.30925 1.9206905 6 humerus_gt
65.987076 1.7707609 6 humerus_gt
65.29534 1.61533 6 humerus_gt
63.620163 1.1624417 6 humerus_gt
62.165306 0.3006176 6 humerus_gt
60.226574 -0.9044593 6 humerus_gt
59.04583 -1.6626607 6 humerus_gt
57.697453 -2.8238082 6 humerus_gt
55.596985 -4.727265 6 humerus_gt
53.521797 -7.1956744 6 humerus_gt
35.003242 -24.576483 6 humerus_gt
30.522331 -27.674543 6 humerus_gt
-18.36194 -51.775158 6 humerus_gt
-52.039017 18.65218 6 humerus_gt
-60.79179 7.2910666 7 scapula_gt
-44.925125 -1.1951413 7 scapula_gt
-44.649075 -1.2411836 7 scapula_gt
-26.558727 -5.2059197 7 scapula_gt
-26.554008 -5.27061 7 scapula_gt
-26.532246 -5.323543 7 scapula_gt
-22.69177 -7.0823765 7 scapula_gt
-26.4016 -5.3298693 7 scapula_gt
-22.23009 -7.273557 7 scapula_gt
-22.060566 -7.3433795 7 scapula_gt
-22.112679 -7.322005 7 scapula_gt
-22.204645 -7.2968583 7 scapula_gt
-21.648422 -7.537586 7 scapula_gt
-21.40697 -7.687173 7 scapula_gt
-21.070494 -7.884181 7 scapula_gt
-19.814413 -8.7274685 7 scapula_gt
-19.327715 -8.991868 7 scapula_gt
-19.243334 -9.097892 7 scapula_gt
-18.982384 -9.303143 7 scapula_gt
-18.843468 -9.63296 7 scapula_gt
-18.71303 -10.5057125 7 scapula_gt
-18.32317 -11.118714 7 scapula_gt
-14.708437 -16.154497 7 scapula_gt
-14.727035 -16.290155 7 scapula_gt
-14.894628 -16.366188 7 scapula_gt
-16.43 -16.60809 7 scapula_gt
-17.238821 -16.86405 7 scapula_gt
-16.667576 -17.602695 7 scapula_gt
-16.972567 -19.960127 7 scapula_gt
-17.18882 -20.208254 7 scapula_gt
-20.34634 -22.21146 7 scapula_gt
-21.0224 -22.920202 7 scapula_gt
-21.608564 -23.84006 7 scapula_gt
-24.52507 -25.121847 7 scapula_gt
-25.53772 -25.543627 7 scapula_gt
-25.960186 -25.806635 7 scapula_gt
-31.820978 -25.018166 7 scapula_gt
-31.85279 -24.957823 7 scapula_gt
-36.142426 -21.083488 7 scapula_gt
-36.590515 -20.76359 7 scapula_gt
-41.707348 -19.548822 7 scapula_gt
-41.387794 -20.438929 7 scapula_gt
-41.931236 -19.964865 7 scapula_gt
-42.493244 -19.947268 7 scapula_gt
-43.931458 -20.077374 7 scapula_gt
-45.479126 -21.294874 7 scapula_gt
-45.72042 -20.929697 7 scapula_gt
-47.96478 -22.478754 7 scapula_gt
-48.895027 -23.069332 7 scapula_gt
-49.2668 -23.907038 7 scapula_gt
-52.35962 -28.386747 7 scapula_gt
-52.057514 -30.020987 7 scapula_gt
-52.39606 -31.183435 7 scapula_gt
-53.35231 -33.052753 7 scapula_gt
-53.072834 -35.085358 7 scapula_gt
-52.89295 -36.215305 7 scapula_gt
-51.902016 -38.13294 7 scapula_gt
-50.74875 -40.67121 7 scapula_gt
-51.12426 -41.244633 7 scapula_gt
-48.98762 -43.338696 7 scapula_gt
-45.203827 -48.83976 7 scapula_gt
-44.733295 -48.987568 7 scapula_gt
-43.70907 -49.353584 7 scapula_gt
-42.152954 -50.810814 7 scapula_gt
-41.11248 -51.75728 7 scapula_gt
-40.32005 -52.80731 7 scapula_gt
-39.534847 -52.37227 7 scapula_gt
-36.45328 -55.138 7 scapula_gt
-35.870163 -55.168602 7 scapula_gt
-33.2722 -55.52898 7 scapula_gt
-32.980824 -56.34286 7 scapula_gt
-32.633842 -56.43493 7 scapula_gt
-30.260513 -56.529392 7 scapula_gt
-29.305016 -56.95013 7 scapula_gt
-28.752872 -57.299744 7 scapula_gt
-25.024559 -56.09539 7 scapula_gt
-24.56196 -57.390594 7 scapula_gt
-22.071283 -57.165012 7 scapula_gt
-21.623055 -57.543198 7 scapula_gt
-14.523384 -66.86794 7 scapula_gt
-14.102427 -67.169624 7 scapula_gt
-13.675245 -67.57673 7 scapula_gt
-10.259934 -68.85534 7 scapula_gt
-9.779085 -69.07426 7 scapula_gt
-9.706142 -69.096725 7 scapula_gt
-7.451157 -68.44852 7 scapula_gt
-7.2669654 -68.37269 7 scapula_gt
-6.549486 -67.95583 7 scapula_gt
-4.801381 -67.734825 7 scapula_gt
-3.1315172 -67.22334 7 scapula_gt
-0.39098513 -66.41473 7 scapula_gt
-1.1159774 -66.4505 7 scapula_gt
1.3737427 -65.836006 7 scapula_gt
1.8639185 -65.71074 7 scapula_gt
2.088142 -65.50617 7 scapula_gt
2.6984563 -64.74614 7 scapula_gt
5.5853014 -63.392258 7 scapula_gt
6.2651796 -62.973248 7 scapula_gt
6.632537 -62.68041 7 scapula_gt
8.541261 -62.46491 7 scapula_gt
9.535549 -61.88779 7 scapula_gt
10.952053 -62.251175 7 scapula_gt
12.290101 -58.83184 7 scapula_gt
12.432427 -58.452293 7 scapula_gt
15.21817 -55.68559 7 scapula_gt
15.525411 -55.56099 7 scapula_gt
15.919469 -54.6005 7 scapula_gt
17.456463 -53.125847 7 scapula_gt
17.706635 -52.85099 7 scapula_gt
18.511219 -51.839657 7 scapula_gt
18.675749 -51.30004 7 scapula_gt
16.225588 -46.3548 7 scapula_gt
16.248821 -45.696518 7 scapula_gt
15.879476 -44.191673 7 scapula_gt
15.140574 -42.322006 7 scapula_gt
14.723182 -41.702408 7 scapula_gt
10.202955 -36.987152 7 scapula_gt
10.080393 -36.860706 7 scapula_gt
7.336226 -33.702564 7 scapula_gt
7.2866383 -33.31053 7 scapula_gt
6.8634453 -31.632973 7 scapula_gt
5.492783 -30.29172 7 scapula_gt
4.8832455 -30.027964 7 scapula_gt
4.047015 -29.44913 7 scapula_gt
-0.10214612 -30.252989 7 scapula_gt
-0.17271039 -30.21946 7 scapula_gt
-0.9659428 -29.728771 7 scapula_gt
-1.591476 -29.662537 7 scapula_gt
-6.2064877 -41.802624 7 scapula_gt
-10.556071 -40.67542 7 scapula_gt
-45.559177 -37.907642 7 scapula_gt
-8.738271 51.28424 8 humerus_pred
-8.535717 51.113983 8 humerus_pred
-8.136132 50.978756 8 humerus_pred
-7.8429327 50.555904 8 humerus_pred
-7.819034 50.18678 8 humerus_pred
-7.5301857 47.8942 8 humerus_pred
-7.4788547 47.34871 8 humerus_pred
-7.4719796 47.455402 8 humerus_pred
-3.2397282 47.24724 8 humerus_pred
5.458145 32.473083 8 humerus_pred
5.8844905 32.234394 8 humerus_pred
6.5226493 33.7109 8 humerus_pred
6.765436 33.41548 8 humerus_pred
7.0549517 32.85273 8 humerus_pred
6.7918515 40.052174 8 humerus_pred
7.3584795 32.427856 8 humerus_pred
7.46977 32.209877 8 humerus_pred
7.444317 32.077686 8 humerus_pred
7.1578946 20.616661 8 humerus_pred
7.2268453 20.516054 8 humerus_pred
3.9683223 14.92524 8 humerus_pred
2.1367173 12.258837 8 humerus_pred
-0.6116886 10.243759 8 humerus_pred
2.0778537 12.206709 8 humerus_pred
0.52797395 10.878146 8 humerus_pred
1.8220692 11.759895 8 humerus_pred
3.5875797 13.664195 8 humerus_pred
0.6685422 10.601747 8 humerus_pred
7.9708934 19.330215 8 humerus_pred
8.571365 19.881847 8 humerus_pred
7.660999 19.014732 8 humerus_pred
4.259366 14.552173 8 humerus_pred
4.150818 14.278585 8 humerus_pred
3.8840973 13.8592205 8 humerus_pred
3.2929673 13.420703 8 humerus_pred
8.315465 19.50425 8 humerus_pred
9.21477 19.916676 8 humerus_pred
9.120793 19.754904 8 humerus_pred
8.591834 18.941034 8 humerus_pred
8.641338 19.093182 8 humerus_pred
0.61755157 9.480485 8 humerus_pred
-13.021422 2.8328476 8 humerus_pred
0.8945261 9.509711 8 humerus_pred
0.49979308 9.277398 8 humerus_pred
0.9019909 9.669266 8 humerus_pred
3.0963829 12.754414 8 humerus_pred
0.7284906 9.495436 8 humerus_pred
7.885426 16.007984 8 humerus_pred
9.625518 19.202845 8 humerus_pred
16.964548 23.718016 8 humerus_pred
16.367 23.691185 8 humerus_pred
17.264748 23.400635 8 humerus_pred
21.501265 8.512748 8 humerus_pred
21.11409 8.738549 8 humerus_pred
18.450695 8.007452 8 humerus_pred
16.486958 8.035697 8 humerus_pred
16.474102 7.9236465 8 humerus_pred
9.60032 16.514908 8 humerus_pred
8.726254 16.213617 8 humerus_pred
9.655113 16.50578 8 humerus_pred
17.320063 7.7097483 8 humerus_pred
16.705675 7.8024793 8 humerus_pred
17.018301 7.5071836 8 humerus_pred
15.683404 8.234888 8 humerus_pred
9.585904 16.458786 8 humerus_pred
15.904707 7.856384 8 humerus_pred
15.848353 6.7722516 8 humerus_pred
17.680763 4.5650735 8 humerus_pred
21.851212 0.30328825 8 humerus_pred
17.648668 4.5988116 8 humerus_pred
17.638039 4.608408 8 humerus_pred
20.799099 -3.3854356 8 humerus_pred
20.983782 -3.5547247 8 humerus_pred
19.946196 -4.537969 8 humerus_pred
19.800568 -4.7142954 8 humerus_pred
15.70733 7.5187216 8 humerus_pred
16.80059 6.12678 8 humerus_pred
20.928709 -10.277513 8 humerus_pred
21.05899 -10.587328 8 humerus_pred
21.08751 -10.623836 8 humerus_pred
19.22725 -10.831977 8 humerus_pred
19.507986 -11.055245 8 humerus_pred
20.022867 -11.572272 8 humerus_pred
31.261541 -18.669846 8 humerus_pred
31.42966 -18.718367 8 humerus_pred
31.678782 -18.719345 8 humerus_pred
32.29235 -18.774244 8 humerus_pred
32.871174 -18.868317 8 humerus_pred
39.075115 -19.907738 8 humerus_pred
39.79602 -20.401762 8 humerus_pred
40.903767 -21.488382 8 humerus_pred
43.42269 -23.73795 8 humerus_pred
43.438602 -23.799341 8 humerus_pred
43.858437 -24.110243 8 humerus_pred
44.04481 -23.951488 8 humerus_pred
44.346222 -25.008976 8 humerus_pred
44.39507 -25.360075 8 humerus_pred
44.423504 -25.041275 8 humerus_pred
52.782814 -29.309732 8 humerus_pred
53.545376 -28.815353 8 humerus_pred
53.826237 -28.499804 8 humerus_pred
54.83911 -28.469427 8 humerus_pred
55.190174 -29.124838 8 humerus_pred
55.06699 -29.202364 8 humerus_pred
53.757816 -29.547626 8 humerus_pred
52.671986 -30.301281 8 humerus_pred
52.746513 -30.62134 8 humerus_pred
52.828045 -30.790657 8 humerus_pred
52.692787 -30.98572 8 humerus_pred
52.602978 -31.203674 8 humerus_pred
52.618145 -31.223068 8 humerus_pred
36.560806 -39.8857 8 humerus_pred
36.960926 -39.576344 8 humerus_pred
35.997955 -41.283573 8 humerus_pred
35.767353 -40.358074 8 humerus_pred
51.459778 -32.571766 8 humerus_pred
51.349384 -32.72592 8 humerus_pred
51.338966 -32.767002 8 humerus_pred
62.31567 -19.55383 8 humerus_pred
62.495663 -19.484938 8 humerus_pred
65.917046 -24.515244 8 humerus_pred
61.93573 -19.332829 8 humerus_pred
37.07997 -36.49001 8 humerus_pred
-0.008256165 12.833214 8 humerus_pred
5.5725136 16.10834 8 humerus_pred
36.620514 -36.56685 8 humerus_pred
1.8583344 13.189245 8 humerus_pred
0.021050181 12.710306 8 humerus_pred
36.727646 -36.742073 8 humerus_pred
37.58051 -36.625942 8 humerus_pred
37.60132 -36.876648 8 humerus_pred
-25.705727 -11.382316 8 humerus_pred
37.688133 -38.243137 8 humerus_pred
35.391304 -40.09053 8 humerus_pred
45.811504 -33.405205 8 humerus_pred
45.915733 -33.2849 8 humerus_pred
46.810547 -32.43719 8 humerus_pred
47.055935 -32.150963 8 humerus_pred
46.437572 -31.895868 8 humerus_pred
46.201725 -31.5715 8 humerus_pred
53.453476 -7.8534975 8 humerus_pred
34.80105 -24.792452 8 humerus_pred
30.020157 -28.010563 8 humerus_pred
-53.913876 18.165485 8 humerus_pred
-11.270438 31.403044 8 humerus_pred
-16.135075 24.656107 8 humerus_pred
-26.502405 32.623875 8 humerus_pred
-29.082312 28.67019 8 humerus_pred
-48.403557 23.17717 8 humerus_pred
-41.173325 28.458183 8 humerus_pred
-37.981937 29.929213 8 humerus_pred
-46.218487 25.666708 8 humerus_pred
-22.691885 27.932196 8 humerus_pred
-14.401537 27.284788 8 humerus_pred
-17.40347 24.512787 8 humerus_pred
-14.120064 30.370674 8 humerus_pred
-12.644517 33.04572 8 humerus_pred
-10.046939 31.918493 9 scapula_pred
-12.426532 28.933626 9 scapula_pred
-17.08481 24.550829 9 scapula_pred
-18.239033 24.202646 9 scapula_pred
-47.786724 21.99051 9 scapula_pred
-29.555147 23.654646 9 scapula_pred
-18.477192 26.711687 9 scapula_pred
-30.15512 23.596605 9 scapula_pred
-39.643772 26.917286 9 scapula_pred
-51.593307 16.34954 9 scapula_pred
-39.559402 26.907093 9 scapula_pred
-38.7373 27.178177 9 scapula_pred
-19.407955 25.722956 9 scapula_pred
-29.42081 23.773476 9 scapula_pred
-32.47998 22.509504 9 scapula_pred
-41.82128 23.51795 9 scapula_pred
-59.783478 17.69891 9 scapula_pred
-59.898815 17.405046 9 scapula_pred
-59.999596 16.92222 9 scapula_pred
-59.084198 10.651292 9 scapula_pred
-58.504814 3.3524437 9 scapula_pred
-38.350113 1.410583 9 scapula_pred
-38.370888 0.7544924 9 scapula_pred
-38.910137 -0.052986886 9 scapula_pred
-40.67888 -0.2914677 9 scapula_pred
-58.435863 3.4831297 9 scapula_pred
-59.159092 11.026936 9 scapula_pred
-60.019196 9.260529 9 scapula_pred
-50.580578 2.8264017 9 scapula_pred
-52.96606 2.4196782 9 scapula_pred
-52.960224 2.8199458 9 scapula_pred
-52.357952 6.0338798 9 scapula_pred
-59.13757 10.716204 9 scapula_pred
-55.778183 17.41079 9 scapula_pred
-53.317654 19.8634 9 scapula_pred
-60.38646 9.609123 9 scapula_pred
-50.120136 1.248192 9 scapula_pred
-23.52247 1.7712969 9 scapula_pred
-22.478693 1.5495201 9 scapula_pred
-20.746054 1.0288738 9 scapula_pred
-15.716659 0.87687254 9 scapula_pred
-14.182931 -0.04723781 9 scapula_pred
-13.8409395 -0.29216823 9 scapula_pred
-13.60212 -0.5246134 9 scapula_pred
-13.433388 -0.72939944 9 scapula_pred
-13.284752 -1.0397005 9 scapula_pred
-11.832799 -4.6782985 9 scapula_pred
-11.471854 -4.5633245 9 scapula_pred
-11.304838 -4.532071 9 scapula_pred
-11.407107 -3.8469448 9 scapula_pred
-11.251958 -3.8415725 9 scapula_pred
-11.36011 -3.0052853 9 scapula_pred
-24.832516 -16.357924 9 scapula_pred
-25.23028 -16.7247 9 scapula_pred
-25.094948 -16.900305 9 scapula_pred
-26.854282 -17.687862 9 scapula_pred
-27.165943 -17.741478 9 scapula_pred
-28.19858 -17.536049 9 scapula_pred
-28.676981 -17.45317 9 scapula_pred
-29.477537 -17.703382 9 scapula_pred
-30.326984 -18.064348 9 scapula_pred
-30.686525 -18.50615 9 scapula_pred
-31.330664 -18.987352 9 scapula_pred
-39.079575 -28.146873 9 scapula_pred
-39.268707 -28.200432 9 scapula_pred
-39.88451 -28.460873 9 scapula_pred
-40.369076 -28.84781 9 scapula_pred
-40.56228 -28.927385 9 scapula_pred
-40.881016 -29.04473 9 scapula_pred
-42.44268 -29.636858 9 scapula_pred
-43.291866 -29.58297 9 scapula_pred
-43.62253 -29.480356 9 scapula_pred
-44.873314 -30.438534 9 scapula_pred
-45.29719 -30.239975 9 scapula_pred
-45.46602 -30.355469 9 scapula_pred
-45.80155 -31.221697 9 scapula_pred
-47.00681 -31.927208 9 scapula_pred
-47.8212 -33.00523 9 scapula_pred
-48.604282 -33.796795 9 scapula_pred
-48.78219 -34.365826 9 scapula_pred
-49.27579 -35.5193 9 scapula_pred
-49.430885 -37.159992 9 scapula_pred
-49.402042 -38.54213 9 scapula_pred
-47.995804 -41.437687 9 scapula_pred
-47.124264 -42.40767 9 scapula_pred
-46.60262 -43.16482 9 scapula_pred
-44.288746 -45.08824 9 scapula_pred
-43.6819 -45.361607 9 scapula_pred
-43.010586 -45.933296 9 scapula_pred
-41.468 -46.872913 9 scapula_pred
-40.497948 -47.51152 9 scapula_pred
-39.58375 -47.72782 9 scapula_pred
-38.76446 -48.22204 9 scapula_pred
-37.63478 -48.172523 9 scapula_pred
-36.93633 -47.984413 9 scapula_pred
-30.774343 -49.26985 9 scapula_pred
-30.027658 -49.639442 9 scapula_pred
-29.577301 -49.860836 9 scapula_pred
-28.647913 -49.827965 9 scapula_pred
-28.18721 -50.02509 9 scapula_pred
-27.051264 -50.573566 9 scapula_pred
-25.593668 -50.753773 9 scapula_pred
-25.021452 -50.495174 9 scapula_pred
-24.798851 -50.497227 9 scapula_pred
-14.927329 -56.72705 9 scapula_pred
-14.611296 -56.9592 9 scapula_pred
-14.055851 -57.29584 9 scapula_pred
-13.848776 -57.328857 9 scapula_pred
-13.659152 -57.3861 9 scapula_pred
-13.428738 -57.535217 9 scapula_pred
-13.265731 -57.725124 9 scapula_pred
-12.8738 -58.10918 9 scapula_pred
-12.844323 -58.19513 9 scapula_pred
-12.303429 -58.972347 9 scapula_pred
-11.998017 -59.081768 9 scapula_pred
-6.8482165 -56.105373 9 scapula_pred
-6.137619 -55.55842 9 scapula_pred
-4.935531 -54.837673 9 scapula_pred
-3.9508467 -54.347202 9 scapula_pred
-3.7092133 -54.202652 9 scapula_pred
-3.7092474 -54.242714 9 scapula_pred
-3.4343743 -54.158974 9 scapula_pred
-2.0424979 -53.73146 9 scapula_pred
2.7453551 -54.570538 9 scapula_pred
3.042516 -54.835835 9 scapula_pred
3.3411398 -54.34331 9 scapula_pred
4.84296 -53.236645 9 scapula_pred
4.9085407 -53.194084 9 scapula_pred
6.374184 -52.99779 9 scapula_pred
6.6807995 -52.760445 9 scapula_pred
7.756225 -52.631832 9 scapula_pred
8.362006 -52.44665 9 scapula_pred
12.713435 -50.74167 9 scapula_pred
12.80826 -50.597183 9 scapula_pred
12.936872 -50.169987 9 scapula_pred
13.241652 -49.40502 9 scapula_pred
12.318524 -47.037605 9 scapula_pred
12.093137 -46.51395 9 scapula_pred
-17.534071 -44.868835 9 scapula_pred
-17.717878 -44.72407 9 scapula_pred
6.591469 -39.294422 9 scapula_pred
6.7090273 -39.302734 9 scapula_pred
6.365933 -37.775505 9 scapula_pred
6.2465 -37.177605 9 scapula_pred
5.7514224 -36.733856 9 scapula_pred
5.2812657 -35.978043 9 scapula_pred
5.17186 -36.133423 9 scapula_pred
-20.711163 -27.206573 9 scapula_pred
-32.209717 -15.904749 9 scapula_pred
-32.123543 -15.8582115 9 scapula_pred
-29.881363 -14.158292 9 scapula_pred
-29.85809 -14.096999 9 scapula_pred
-5.919685 -39.30904 9 scapula_pred
-5.8387675 -39.58514 9 scapula_pred
-8.454395 -40.71968 9 scapula_pred
-10.741544 -40.75226 9 scapula_pred
-48.123863 -0.546907 9 scapula_pred
-53.820343 -3.7120774 9 scapula_pred
-51.466526 12.43205 9 scapula_pred
-46.88318 -1.7890702 9 scapula_pred
-44.186398 -2.4351332 9 scapula_pred
-46.484573 -1.7434781 9 scapula_pred
-61.421005 13.106536 9 scapula_pred
-60.82676 14.463668 9 scapula_pred
-48.57719 21.342716 9 scapula_pred
-41.85064 24.066097 9 scapula_pred
-41.33903 24.252207 9 scapula_pred
-31.3518 19.797668 9 scapula_pred
-32.041664 20.25426 9 scapula_pred
-54.89177 20.312475 9 scapula_pred
-56.65 13.393807 9 scapula_pred


==> LD_s_tSNE_3.dat <==
x y labels classes
-5.8724194 55.506573 6 humerus_gt
-6.912574 55.36298 6 humerus_gt
-6.543391 54.637966 6 humerus_gt
-6.366274 54.499588 6 humerus_gt
-3.0841 50.532112 6 humerus_gt
-4.7101684 51.989143 6 humerus_gt
-2.9657724 50.603115 6 humerus_gt
2.429566 49.69112 6 humerus_gt
2.3432593 49.62673 6 humerus_gt
2.6793633 48.3556 6 humerus_gt
6.756667 45.70815 6 humerus_gt
7.4045157 45.899204 6 humerus_gt
8.18434 45.5728 6 humerus_gt
8.727814 45.30539 6 humerus_gt
8.981925 45.039497 6 humerus_gt
12.54813 41.998077 6 humerus_gt
12.383069 40.970215 6 humerus_gt
12.875465 41.65171 6 humerus_gt
13.205213 40.817215 6 humerus_gt
30.348759 49.366566 6 humerus_gt
31.141258 49.249466 6 humerus_gt
31.163403 48.729904 6 humerus_gt
31.242128 49.09613 6 humerus_gt
31.432562 48.27369 6 humerus_gt
31.85746 48.178905 6 humerus_gt
32.189865 47.40682 6 humerus_gt
32.159092 47.392822 6 humerus_gt
32.16732 44.33534 6 humerus_gt
31.901857 43.365803 6 humerus_gt
31.963676 42.845493 6 humerus_gt
31.93851 43.10733 6 humerus_gt
33.68158 38.463535 6 humerus_gt
33.019882 38.337738 6 humerus_gt
33.5913 37.74874 6 humerus_gt
29.738981 35.499577 6 humerus_gt
28.852322 37.515564 6 humerus_gt
32.47479 33.13185 6 humerus_gt
32.466103 33.047638 6 humerus_gt
32.33369 32.412964 6 humerus_gt
31.949438 32.229435 6 humerus_gt
31.673357 32.12343 6 humerus_gt
31.319574 31.85171 6 humerus_gt
30.130363 27.588537 6 humerus_gt
31.232035 31.560986 6 humerus_gt
30.078045 26.556826 6 humerus_gt
31.110672 25.58826 6 humerus_gt
31.93631 24.513573 6 humerus_gt
31.433348 25.158 6 humerus_gt
33.193233 22.838127 6 humerus_gt
37.25927 20.478676 6 humerus_gt
37.38606 20.63717 6 humerus_gt
37.53306 19.882687 6 humerus_gt
37.95914 19.272913 6 humerus_gt
38.999504 18.308468 6 humerus_gt
39.148006 17.985756 6 humerus_gt
39.0165 16.89391 6 humerus_gt
38.447292 13.204191 6 humerus_gt
39.011787 14.284888 6 humerus_gt
38.604523 13.335437 6 humerus_gt
33.148483 9.756892 6 humerus_gt
36.02467 8.808278 6 humerus_gt
34.318413 9.278612 6 humerus_gt
30.955914 6.0166497 6 humerus_gt
24.811972 6.622276 6 humerus_gt
24.821415 6.5459275 6 humerus_gt
23.983234 0.7513014 6 humerus_gt
23.904318 0.62737095 6 humerus_gt
22.883108 -1.6198399 6 humerus_gt
22.366333 -3.3110726 6 humerus_gt
21.676323 -5.741216 6 humerus_gt
27.860495 -6.6853194 6 humerus_gt
27.77754 -6.772063 6 humerus_gt
27.660305 -6.952898 6 humerus_gt
22.651157 -13.393789 6 humerus_gt
22.72217 -13.31749 6 humerus_gt
22.765568 -13.682794 6 humerus_gt
31.056734 -12.817722 6 humerus_gt
31.138945 -13.754061 6 humerus_gt
31.193844 -13.778569 6 humerus_gt
31.239967 -13.844855 6 humerus_gt
31.365751 -14.306896 6 humerus_gt
34.57156 -18.06399 6 humerus_gt
34.713932 -17.942875 6 humerus_gt
35.071037 -18.181543 6 humerus_gt
35.27046 -18.277191 6 humerus_gt
35.73066 -18.504164 6 humerus_gt
35.779858 -18.540247 6 humerus_gt
41.83575 -18.564064 6 humerus_gt
42.19978 -18.543913 6 humerus_gt
42.176037 -18.502222 6 humerus_gt
43.28158 -18.808367 6 humerus_gt
43.330276 -18.683304 6 humerus_gt
44.510326 -18.96189 6 humerus_gt
44.59687 -18.996166 6 humerus_gt
45.34509 -20.069267 6 humerus_gt
45.374344 -20.161217 6 humerus_gt
51.23223 -21.89785 6 humerus_gt
51.28749 -22.001484 6 humerus_gt
51.470387 -22.171364 6 humerus_gt
51.873222 -22.272928 6 humerus_gt
52.490513 -22.631771 6 humerus_gt
52.725197 -22.732721 6 humerus_gt
53.561874 -22.837345 6 humerus_gt
54.715862 -22.894327 6 humerus_gt
55.18535 -22.807787 6 humerus_gt
55.598495 -22.686974 6 humerus_gt
56.80476 -22.438702 6 humerus_gt
57.32112 -22.334303 6 humerus_gt
66.34676 -19.417328 6 humerus_gt
66.87502 -19.062159 6 humerus_gt
66.74374 -19.242458 6 humerus_gt
66.93999 -19.095188 6 humerus_gt
67.83642 -16.91364 6 humerus_gt
68.10209 -16.294065 6 humerus_gt
68.204155 -16.06596 6 humerus_gt
68.19281 -16.056938 6 humerus_gt
74.09277 -5.1476274 6 humerus_gt
74.344734 -5.0181446 6 humerus_gt
73.34949 -3.670894 6 humerus_gt
73.44998 -3.6766074 6 humerus_gt
72.81703 -3.0983827 6 humerus_gt
72.19873 -2.433297 6 humerus_gt
71.305016 -0.89597857 6 humerus_gt
71.2375 -0.5356351 6 humerus_gt
71.2976 -0.37017304 6 humerus_gt
71.1125 -0.25053495 6 humerus_gt
70.92548 0.022331394 6 humerus_gt
70.876724 0.25043857 6 humerus_gt
70.750404 0.6483445 6 humerus_gt
69.18579 1.4038372 6 humerus_gt
68.75614 1.591317 6 humerus_gt
68.30925 1.9206905 6 humerus_gt
65.987076 1.7707609 6 humerus_gt
65.29534 1.61533 6 humerus_gt
63.620163 1.1624417 6 humerus_gt
62.165306 0.3006176 6 humerus_gt
60.226574 -0.9044593 6 humerus_gt
59.04583 -1.6626607 6 humerus_gt
57.697453 -2.8238082 6 humerus_gt
55.596985 -4.727265 6 humerus_gt
53.521797 -7.1956744 6 humerus_gt
35.003242 -24.576483 6 humerus_gt
30.522331 -27.674543 6 humerus_gt
-18.36194 -51.775158 6 humerus_gt
-52.039017 18.65218 6 humerus_gt
-60.79179 7.2910666 7 scapula_gt
-44.925125 -1.1951413 7 scapula_gt
-44.649075 -1.2411836 7 scapula_gt
-26.558727 -5.2059197 7 scapula_gt
-26.554008 -5.27061 7 scapula_gt
-26.532246 -5.323543 7 scapula_gt
-22.69177 -7.0823765 7 scapula_gt
-26.4016 -5.3298693 7 scapula_gt
-22.23009 -7.273557 7 scapula_gt
-22.060566 -7.3433795 7 scapula_gt
-22.112679 -7.322005 7 scapula_gt
-22.204645 -7.2968583 7 scapula_gt
-21.648422 -7.537586 7 scapula_gt
-21.40697 -7.687173 7 scapula_gt
-21.070494 -7.884181 7 scapula_gt
-19.814413 -8.7274685 7 scapula_gt
-19.327715 -8.991868 7 scapula_gt
-19.243334 -9.097892 7 scapula_gt
-18.982384 -9.303143 7 scapula_gt
-18.843468 -9.63296 7 scapula_gt
-18.71303 -10.5057125 7 scapula_gt
-18.32317 -11.118714 7 scapula_gt
-14.708437 -16.154497 7 scapula_gt
-14.727035 -16.290155 7 scapula_gt
-14.894628 -16.366188 7 scapula_gt
-16.43 -16.60809 7 scapula_gt
-17.238821 -16.86405 7 scapula_gt
-16.667576 -17.602695 7 scapula_gt
-16.972567 -19.960127 7 scapula_gt
-17.18882 -20.208254 7 scapula_gt
-20.34634 -22.21146 7 scapula_gt
-21.0224 -22.920202 7 scapula_gt
-21.608564 -23.84006 7 scapula_gt
-24.52507 -25.121847 7 scapula_gt
-25.53772 -25.543627 7 scapula_gt
-25.960186 -25.806635 7 scapula_gt
-31.820978 -25.018166 7 scapula_gt
-31.85279 -24.957823 7 scapula_gt
-36.142426 -21.083488 7 scapula_gt
-36.590515 -20.76359 7 scapula_gt
-41.707348 -19.548822 7 scapula_gt
-41.387794 -20.438929 7 scapula_gt
-41.931236 -19.964865 7 scapula_gt
-42.493244 -19.947268 7 scapula_gt
-43.931458 -20.077374 7 scapula_gt
-45.479126 -21.294874 7 scapula_gt
-45.72042 -20.929697 7 scapula_gt
-47.96478 -22.478754 7 scapula_gt
-48.895027 -23.069332 7 scapula_gt
-49.2668 -23.907038 7 scapula_gt
-52.35962 -28.386747 7 scapula_gt
-52.057514 -30.020987 7 scapula_gt
-52.39606 -31.183435 7 scapula_gt
-53.35231 -33.052753 7 scapula_gt
-53.072834 -35.085358 7 scapula_gt
-52.89295 -36.215305 7 scapula_gt
-51.902016 -38.13294 7 scapula_gt
-50.74875 -40.67121 7 scapula_gt
-51.12426 -41.244633 7 scapula_gt
-48.98762 -43.338696 7 scapula_gt
-45.203827 -48.83976 7 scapula_gt
-44.733295 -48.987568 7 scapula_gt
-43.70907 -49.353584 7 scapula_gt
-42.152954 -50.810814 7 scapula_gt
-41.11248 -51.75728 7 scapula_gt
-40.32005 -52.80731 7 scapula_gt
-39.534847 -52.37227 7 scapula_gt
-36.45328 -55.138 7 scapula_gt
-35.870163 -55.168602 7 scapula_gt
-33.2722 -55.52898 7 scapula_gt
-32.980824 -56.34286 7 scapula_gt
-32.633842 -56.43493 7 scapula_gt
-30.260513 -56.529392 7 scapula_gt
-29.305016 -56.95013 7 scapula_gt
-28.752872 -57.299744 7 scapula_gt
-25.024559 -56.09539 7 scapula_gt
-24.56196 -57.390594 7 scapula_gt
-22.071283 -57.165012 7 scapula_gt
-21.623055 -57.543198 7 scapula_gt
-14.523384 -66.86794 7 scapula_gt
-14.102427 -67.169624 7 scapula_gt
-13.675245 -67.57673 7 scapula_gt
-10.259934 -68.85534 7 scapula_gt
-9.779085 -69.07426 7 scapula_gt
-9.706142 -69.096725 7 scapula_gt
-7.451157 -68.44852 7 scapula_gt
-7.2669654 -68.37269 7 scapula_gt
-6.549486 -67.95583 7 scapula_gt
-4.801381 -67.734825 7 scapula_gt
-3.1315172 -67.22334 7 scapula_gt
-0.39098513 -66.41473 7 scapula_gt
-1.1159774 -66.4505 7 scapula_gt
1.3737427 -65.836006 7 scapula_gt
1.8639185 -65.71074 7 scapula_gt
2.088142 -65.50617 7 scapula_gt
2.6984563 -64.74614 7 scapula_gt
5.5853014 -63.392258 7 scapula_gt
6.2651796 -62.973248 7 scapula_gt
6.632537 -62.68041 7 scapula_gt
8.541261 -62.46491 7 scapula_gt
9.535549 -61.88779 7 scapula_gt
10.952053 -62.251175 7 scapula_gt
12.290101 -58.83184 7 scapula_gt
12.432427 -58.452293 7 scapula_gt
15.21817 -55.68559 7 scapula_gt
15.525411 -55.56099 7 scapula_gt
15.919469 -54.6005 7 scapula_gt
17.456463 -53.125847 7 scapula_gt
17.706635 -52.85099 7 scapula_gt
18.511219 -51.839657 7 scapula_gt
18.675749 -51.30004 7 scapula_gt
16.225588 -46.3548 7 scapula_gt
16.248821 -45.696518 7 scapula_gt
15.879476 -44.191673 7 scapula_gt
15.140574 -42.322006 7 scapula_gt
14.723182 -41.702408 7 scapula_gt
10.202955 -36.987152 7 scapula_gt
10.080393 -36.860706 7 scapula_gt
7.336226 -33.702564 7 scapula_gt
7.2866383 -33.31053 7 scapula_gt
6.8634453 -31.632973 7 scapula_gt
5.492783 -30.29172 7 scapula_gt
4.8832455 -30.027964 7 scapula_gt
4.047015 -29.44913 7 scapula_gt
-0.10214612 -30.252989 7 scapula_gt
-0.17271039 -30.21946 7 scapula_gt
-0.9659428 -29.728771 7 scapula_gt
-1.591476 -29.662537 7 scapula_gt
-6.2064877 -41.802624 7 scapula_gt
-10.556071 -40.67542 7 scapula_gt
-45.559177 -37.907642 7 scapula_gt
-10.61546 54.390697 8 humerus_pred
-9.984429 54.1875 8 humerus_pred
-9.031983 53.029587 8 humerus_pred
-7.8036833 51.66388 8 humerus_pred
-7.3911796 51.880287 8 humerus_pred
-7.002425 51.167984 8 humerus_pred
-6.389137 50.521343 8 humerus_pred
-5.599479 49.9479 8 humerus_pred
-3.5558748 48.32109 8 humerus_pred
-3.1681514 47.691063 8 humerus_pred
-1.7911808 46.57725 8 humerus_pred
-1.323641 46.067604 8 humerus_pred
4.578966 42.109055 8 humerus_pred
4.9922934 42.428806 8 humerus_pred
5.2561874 41.62486 8 humerus_pred
6.7844787 34.010796 8 humerus_pred
7.090149 33.99951 8 humerus_pred
7.851637 32.481026 8 humerus_pred
8.253585 31.871836 8 humerus_pred
8.385802 30.588717 8 humerus_pred
8.456451 24.865934 8 humerus_pred
8.777016 25.187895 8 humerus_pred
9.260365 25.533117 8 humerus_pred
9.446113 26.28639 8 humerus_pred
9.522623 26.47306 8 humerus_pred
10.63896 28.816042 8 humerus_pred
10.797048 28.157495 8 humerus_pred
10.543102 26.75208 8 humerus_pred
11.10501 27.898338 8 humerus_pred
11.034299 27.86642 8 humerus_pred
10.383576 26.684635 8 humerus_pred
9.900537 24.951643 8 humerus_pred
10.18047 24.473099 8 humerus_pred
10.396804 23.84272 8 humerus_pred
11.229118 24.434288 8 humerus_pred
12.191408 27.482765 8 humerus_pred
11.506163 24.898804 8 humerus_pred
11.244617 24.434244 8 humerus_pred
10.909376 23.764261 8 humerus_pred
11.860527 24.018576 8 humerus_pred
10.731845 22.955107 8 humerus_pred
10.953541 22.790522 8 humerus_pred
11.3647585 23.01744 8 humerus_pred
12.87566 23.986935 8 humerus_pred
12.939202 24.021908 8 humerus_pred
13.706987 24.191889 8 humerus_pred
15.667183 24.44441 8 humerus_pred
17.008469 24.348473 8 humerus_pred
16.66508 24.318937 8 humerus_pred
17.238743 24.231764 8 humerus_pred
17.341658 24.001095 8 humerus_pred
30.212292 21.24621 8 humerus_pred
37.89713 18.5859 8 humerus_pred
37.87987 17.679588 8 humerus_pred
37.968464 17.502087 8 humerus_pred
38.259468 17.22423 8 humerus_pred
39.291245 16.129494 8 humerus_pred
21.46274 8.51538 8 humerus_pred
21.040806 8.056083 8 humerus_pred
21.004686 7.831131 8 humerus_pred
22.106682 7.644049 8 humerus_pred
23.178408 7.3297977 8 humerus_pred
22.972797 6.996898 8 humerus_pred
22.524483 7.0605755 8 humerus_pred
22.457747 7.12636 8 humerus_pred
23.357985 5.9508395 8 humerus_pred
23.668941 5.1080346 8 humerus_pred
23.433851 4.131694 8 humerus_pred
23.62112 3.6635463 8 humerus_pred
23.460531 2.4027185 8 humerus_pred
23.439686 -0.64241475 8 humerus_pred
23.336586 -0.77243793 8 humerus_pred
22.88841 -2.4525497 8 humerus_pred
22.512981 -2.7312973 8 humerus_pred
21.678244 -5.178872 8 humerus_pred
22.768562 -4.1155143 8 humerus_pred
21.779654 -6.803793 8 humerus_pred
22.173536 -7.8447423 8 humerus_pred
22.464588 -9.339089 8 humerus_pred
22.59434 -9.815794 8 humerus_pred
23.343727 -12.270047 8 humerus_pred
23.666695 -12.565234 8 humerus_pred
24.038486 -13.352854 8 humerus_pred
32.266304 -16.995697 8 humerus_pred
32.927227 -17.74544 8 humerus_pred
32.568974 -17.475815 8 humerus_pred
36.607952 -19.046577 8 humerus_pred
37.31642 -19.130732 8 humerus_pred
37.608006 -19.263687 8 humerus_pred
39.42889 -20.003834 8 humerus_pred
39.775974 -20.302101 8 humerus_pred
41.84925 -20.943987 8 humerus_pred
42.51737 -20.94656 8 humerus_pred
43.171803 -21.30944 8 humerus_pred
44.021976 -21.1775 8 humerus_pred
44.16425 -22.66839 8 humerus_pred
44.290882 -22.877548 8 humerus_pred
44.586548 -23.854933 8 humerus_pred
52.155457 -27.83366 8 humerus_pred
52.361954 -27.724478 8 humerus_pred
53.68868 -27.378864 8 humerus_pred
55.108253 -28.164675 8 humerus_pred
54.643906 -28.046618 8 humerus_pred
54.29994 -28.020432 8 humerus_pred
54.17281 -26.685802 8 humerus_pred
54.29546 -23.312042 8 humerus_pred
55.06703 -23.308023 8 humerus_pred
62.02662 -28.45922 8 humerus_pred
62.246143 -28.267014 8 humerus_pred
62.942726 -28.117956 8 humerus_pred
62.986874 -28.305935 8 humerus_pred
63.068817 -28.615824 8 humerus_pred
63.34004 -29.5172 8 humerus_pred
61.80574 -29.134354 8 humerus_pred
65.163216 -19.872194 8 humerus_pred
64.18799 -19.693499 8 humerus_pred
63.641636 -19.160782 8 humerus_pred
63.491558 -18.592901 8 humerus_pred
63.452843 -18.415867 8 humerus_pred
73.99732 -6.7110043 8 humerus_pred
73.544785 -6.7113585 8 humerus_pred
72.86829 -6.8396306 8 humerus_pred
72.99273 -6.8368034 8 humerus_pred
70.91967 -6.706521 8 humerus_pred
70.79185 -6.741957 8 humerus_pred
72.234215 -6.898929 8 humerus_pred
69.9835 -6.718412 8 humerus_pred
69.83839 -6.6963506 8 humerus_pred
70.84502 -7.824274 8 humerus_pred
70.90044 -7.974635 8 humerus_pred
70.70271 -8.046109 8 humerus_pred
36.44222 -37.49139 8 humerus_pred
69.74 -8.814679 8 humerus_pred
69.58263 -9.132292 8 humerus_pred
69.24775 -9.033088 8 humerus_pred
68.36173 -9.316548 8 humerus_pred
68.17434 -9.325687 8 humerus_pred
56.397938 -6.686553 8 humerus_pred
55.236904 -7.495249 8 humerus_pred
54.381477 -7.6768293 8 humerus_pred
53.37469 -7.927024 8 humerus_pred
34.785122 -24.828856 8 humerus_pred
30.479277 -27.701797 8 humerus_pred
-18.79723 -52.092102 8 humerus_pred
-11.761578 30.013567 8 humerus_pred
-29.521927 28.815321 8 humerus_pred
-34.254063 29.725101 8 humerus_pred
-47.39219 24.479328 8 humerus_pred
-34.76049 29.801266 8 humerus_pred
-28.70201 29.254477 8 humerus_pred
-28.389803 20.946022 8 humerus_pred
-17.702862 26.198559 8 humerus_pred
-40.919724 26.598652 8 humerus_pred
-46.288513 23.827915 8 humerus_pred
-51.9268 16.101791 8 humerus_pred
-51.791958 13.990994 8 humerus_pred
-40.247932 26.483881 8 humerus_pred
-38.766052 26.854729 8 humerus_pred
-53.495426 17.611258 8 humerus_pred
-12.569471 34.67955 8 humerus_pred
-50.56507 23.308697 9 scapula_pred
-51.395565 15.574476 9 scapula_pred
-54.012714 -1.8820559 9 scapula_pred
-54.16983 -2.2418284 9 scapula_pred
-54.234184 -2.4783728 9 scapula_pred
-54.16101 -2.2803261 9 scapula_pred
-54.568504 -2.7836614 9 scapula_pred
-54.321438 -2.6324365 9 scapula_pred
-51.249058 14.365715 9 scapula_pred
-51.208775 14.347323 9 scapula_pred
-51.467983 16.948046 9 scapula_pred
-51.45137 21.46402 9 scapula_pred
-51.482437 16.917822 9 scapula_pred
-23.614687 31.784046 9 scapula_pred
-23.45265 31.75526 9 scapula_pred
-10.350245 32.74234 9 scapula_pred
-48.00339 21.6656 9 scapula_pred
-10.207333 32.76945 9 scapula_pred
-30.291853 25.92317 9 scapula_pred
-48.823864 23.081337 9 scapula_pred
-57.18839 16.83595 9 scapula_pred
-57.568672 6.044366 9 scapula_pred
-55.835514 4.4382515 9 scapula_pred
-56.66817 10.098414 9 scapula_pred
-46.85349 22.424713 9 scapula_pred
-34.60146 21.420242 9 scapula_pred
-55.59342 15.799787 9 scapula_pred
-59.982384 9.139982 9 scapula_pred
-53.481426 6.731493 9 scapula_pred
-53.942184 2.8342407 9 scapula_pred
-54.11405 6.358184 9 scapula_pred
-54.97905 17.889032 9 scapula_pred
-46.740643 22.350714 9 scapula_pred
-53.623447 19.503721 9 scapula_pred
-55.370316 12.407361 9 scapula_pred
-53.58602 7.3982983 9 scapula_pred
-22.99704 2.5144246 9 scapula_pred
-21.698727 2.141598 9 scapula_pred
-19.835339 1.6660856 9 scapula_pred
-16.92727 0.82318455 9 scapula_pred
-16.841682 0.5667707 9 scapula_pred
-16.18895 -0.26450166 9 scapula_pred
-15.647677 -1.1527448 9 scapula_pred
-14.410528 -2.2823386 9 scapula_pred
-13.427781 -2.986313 9 scapula_pred
-13.193608 -3.28926 9 scapula_pred
-12.239424 -3.410132 9 scapula_pred
-12.068128 -3.3773675 9 scapula_pred
-11.679025 -3.5316057 9 scapula_pred
-11.590804 -2.9639316 9 scapula_pred
-23.673788 -16.12098 9 scapula_pred
-25.855751 -16.34182 9 scapula_pred
-26.293447 -16.410685 9 scapula_pred
-26.489553 -16.489557 9 scapula_pred
-27.760021 -16.798344 9 scapula_pred
-28.985653 -17.10765 9 scapula_pred
-29.350084 -17.215014 9 scapula_pred
-30.127987 -17.54597 9 scapula_pred
-30.340792 -17.651068 9 scapula_pred
-30.768042 -17.811543 9 scapula_pred
-31.01839 -17.905285 9 scapula_pred
-31.706305 -18.275164 9 scapula_pred
-39.59089 -28.993832 9 scapula_pred
-40.070217 -29.161299 9 scapula_pred
-40.638474 -29.493279 9 scapula_pred
-41.0883 -29.530653 9 scapula_pred
-41.26054 -29.633234 9 scapula_pred
-41.770027 -29.764153 9 scapula_pred
-42.450134 -29.81453 9 scapula_pred
-43.149906 -29.93507 9 scapula_pred
-43.59599 -29.931654 9 scapula_pred
-44.388916 -30.484144 9 scapula_pred
-44.762875 -30.777582 9 scapula_pred
-45.25356 -31.043102 9 scapula_pred
-45.636116 -31.192726 9 scapula_pred
-46.856297 -32.146187 9 scapula_pred
-47.71683 -33.059322 9 scapula_pred
-48.19572 -33.992714 9 scapula_pred
-48.505936 -34.60687 9 scapula_pred
-49.135754 -35.99131 9 scapula_pred
-49.374645 -37.628685 9 scapula_pred
-49.16229 -38.610302 9 scapula_pred
-47.96849 -41.67053 9 scapula_pred
-46.97021 -42.499603 9 scapula_pred
-46.204617 -43.050438 9 scapula_pred
-44.09015 -45.06328 9 scapula_pred
-43.29533 -45.275635 9 scapula_pred
-42.697086 -45.732506 9 scapula_pred
-41.207348 -47.079464 9 scapula_pred
-40.61585 -47.345715 9 scapula_pred
-39.369423 -47.479813 9 scapula_pred
-39.173775 -47.483875 9 scapula_pred
-37.949306 -47.956905 9 scapula_pred
-36.40501 -48.034657 9 scapula_pred
-30.611286 -49.30943 9 scapula_pred
-29.849716 -49.785954 9 scapula_pred
-29.391556 -50.023518 9 scapula_pred
-29.050114 -50.31476 9 scapula_pred
-27.969778 -50.84318 9 scapula_pred
-26.858908 -51.569397 9 scapula_pred
-25.779207 -51.930336 9 scapula_pred
-25.318127 -51.9241 9 scapula_pred
-24.90217 -52.10532 9 scapula_pred
-18.543066 -57.254627 9 scapula_pred
-14.153061 -61.022057 9 scapula_pred
-13.32997 -61.90883 9 scapula_pred
-13.025021 -61.69215 9 scapula_pred
-12.977989 -61.64673 9 scapula_pred
-12.744364 -58.27261 9 scapula_pred
-12.229897 -60.739975 9 scapula_pred
-12.271381 -59.361473 9 scapula_pred
-12.09944 -60.391464 9 scapula_pred
-10.253075 -63.02382 9 scapula_pred
-9.928818 -63.261402 9 scapula_pred
-9.47976 -63.611736 9 scapula_pred
-10.054669 -59.94117 9 scapula_pred
-4.8459845 -54.156494 9 scapula_pred
-4.249632 -53.857178 9 scapula_pred
-3.706328 -53.530087 9 scapula_pred
-3.7135608 -53.474655 9 scapula_pred
-3.2935448 -53.496216 9 scapula_pred
-2.433051 -53.555107 9 scapula_pred
2.3357253 -55.38621 9 scapula_pred
2.9279993 -55.602367 9 scapula_pred
5.221989 -60.345707 9 scapula_pred
6.205808 -60.469807 9 scapula_pred
6.7372117 -59.84972 9 scapula_pred
6.915587 -59.684666 9 scapula_pred
6.611723 -53.20073 9 scapula_pred
12.334082 -55.34301 9 scapula_pred
12.389054 -55.25462 9 scapula_pred
13.330659 -51.862648 9 scapula_pred
14.186413 -51.214554 9 scapula_pred
14.733565 -51.177773 9 scapula_pred
13.977753 -50.140064 9 scapula_pred
13.4043045 -49.163136 9 scapula_pred
12.409631 -46.20536 9 scapula_pred
12.025059 -46.169346 9 scapula_pred
-17.761189 -44.69715 9 scapula_pred
6.5439506 -39.312904 9 scapula_pred
6.6885796 -39.21942 9 scapula_pred
6.3084292 -37.513268 9 scapula_pred
6.1810837 -37.084736 9 scapula_pred
5.4688463 -36.23304 9 scapula_pred
5.2533255 -35.920647 9 scapula_pred
5.177311 -35.928684 9 scapula_pred
-20.722246 -27.209558 9 scapula_pred
-32.345024 -16.168564 9 scapula_pred
-32.328922 -16.115158 9 scapula_pred
-29.825676 -14.018394 9 scapula_pred
-29.798536 -13.934335 9 scapula_pred
-6.4990864 -38.945972 9 scapula_pred
-7.093057 -39.119335 9 scapula_pred
-7.9015055 -39.419605 9 scapula_pred
-10.97351 -40.925854 9 scapula_pred
-47.468475 -0.2373433 9 scapula_pred
-19.170958 27.860165 9 scapula_pred
-10.177019 33.838917 9 scapula_pred
-61.072258 13.67272 9 scapula_pred
-43.607296 -2.922942 9 scapula_pred
-45.038002 -2.0908988 9 scapula_pred
-61.84306 11.286344 9 scapula_pred
-40.602848 22.504162 9 scapula_pred
-30.22525 21.37607 9 scapula_pred
-13.267599 35.46912 9 scapula_pred
-56.68391 13.475795 9 scapula_pred


==> LD_s_tSNE_4.dat <==
x y labels classes
-5.8724194 55.506573 6 humerus_gt
-6.912574 55.36298 6 humerus_gt
-6.543391 54.637966 6 humerus_gt
-6.366274 54.499588 6 humerus_gt
-3.0841 50.532112 6 humerus_gt
-4.7101684 51.989143 6 humerus_gt
-2.9657724 50.603115 6 humerus_gt
2.429566 49.69112 6 humerus_gt
2.3432593 49.62673 6 humerus_gt
2.6793633 48.3556 6 humerus_gt
6.756667 45.70815 6 humerus_gt
7.4045157 45.899204 6 humerus_gt
8.18434 45.5728 6 humerus_gt
8.727814 45.30539 6 humerus_gt
8.981925 45.039497 6 humerus_gt
12.54813 41.998077 6 humerus_gt
12.383069 40.970215 6 humerus_gt
12.875465 41.65171 6 humerus_gt
13.205213 40.817215 6 humerus_gt
30.348759 49.366566 6 humerus_gt
31.141258 49.249466 6 humerus_gt
31.163403 48.729904 6 humerus_gt
31.242128 49.09613 6 humerus_gt
31.432562 48.27369 6 humerus_gt
31.85746 48.178905 6 humerus_gt
32.189865 47.40682 6 humerus_gt
32.159092 47.392822 6 humerus_gt
32.16732 44.33534 6 humerus_gt
31.901857 43.365803 6 humerus_gt
31.963676 42.845493 6 humerus_gt
31.93851 43.10733 6 humerus_gt
33.68158 38.463535 6 humerus_gt
33.019882 38.337738 6 humerus_gt
33.5913 37.74874 6 humerus_gt
29.738981 35.499577 6 humerus_gt
28.852322 37.515564 6 humerus_gt
32.47479 33.13185 6 humerus_gt
32.466103 33.047638 6 humerus_gt
32.33369 32.412964 6 humerus_gt
31.949438 32.229435 6 humerus_gt
31.673357 32.12343 6 humerus_gt
31.319574 31.85171 6 humerus_gt
30.130363 27.588537 6 humerus_gt
31.232035 31.560986 6 humerus_gt
30.078045 26.556826 6 humerus_gt
31.110672 25.58826 6 humerus_gt
31.93631 24.513573 6 humerus_gt
31.433348 25.158 6 humerus_gt
33.193233 22.838127 6 humerus_gt
37.25927 20.478676 6 humerus_gt
37.38606 20.63717 6 humerus_gt
37.53306 19.882687 6 humerus_gt
37.95914 19.272913 6 humerus_gt
38.999504 18.308468 6 humerus_gt
39.148006 17.985756 6 humerus_gt
39.0165 16.89391 6 humerus_gt
38.447292 13.204191 6 humerus_gt
39.011787 14.284888 6 humerus_gt
38.604523 13.335437 6 humerus_gt
33.148483 9.756892 6 humerus_gt
36.02467 8.808278 6 humerus_gt
34.318413 9.278612 6 humerus_gt
30.955914 6.0166497 6 humerus_gt
24.811972 6.622276 6 humerus_gt
24.821415 6.5459275 6 humerus_gt
23.983234 0.7513014 6 humerus_gt
23.904318 0.62737095 6 humerus_gt
22.883108 -1.6198399 6 humerus_gt
22.366333 -3.3110726 6 humerus_gt
21.676323 -5.741216 6 humerus_gt
27.860495 -6.6853194 6 humerus_gt
27.77754 -6.772063 6 humerus_gt
27.660305 -6.952898 6 humerus_gt
22.651157 -13.393789 6 humerus_gt
22.72217 -13.31749 6 humerus_gt
22.765568 -13.682794 6 humerus_gt
31.056734 -12.817722 6 humerus_gt
31.138945 -13.754061 6 humerus_gt
31.193844 -13.778569 6 humerus_gt
31.239967 -13.844855 6 humerus_gt
31.365751 -14.306896 6 humerus_gt
34.57156 -18.06399 6 humerus_gt
34.713932 -17.942875 6 humerus_gt
35.071037 -18.181543 6 humerus_gt
35.27046 -18.277191 6 humerus_gt
35.73066 -18.504164 6 humerus_gt
35.779858 -18.540247 6 humerus_gt
41.83575 -18.564064 6 humerus_gt
42.19978 -18.543913 6 humerus_gt
42.176037 -18.502222 6 humerus_gt
43.28158 -18.808367 6 humerus_gt
43.330276 -18.683304 6 humerus_gt
44.510326 -18.96189 6 humerus_gt
44.59687 -18.996166 6 humerus_gt
45.34509 -20.069267 6 humerus_gt
45.374344 -20.161217 6 humerus_gt
51.23223 -21.89785 6 humerus_gt
51.28749 -22.001484 6 humerus_gt
51.470387 -22.171364 6 humerus_gt
51.873222 -22.272928 6 humerus_gt
52.490513 -22.631771 6 humerus_gt
52.725197 -22.732721 6 humerus_gt
53.561874 -22.837345 6 humerus_gt
54.715862 -22.894327 6 humerus_gt
55.18535 -22.807787 6 humerus_gt
55.598495 -22.686974 6 humerus_gt
56.80476 -22.438702 6 humerus_gt
57.32112 -22.334303 6 humerus_gt
66.34676 -19.417328 6 humerus_gt
66.87502 -19.062159 6 humerus_gt
66.74374 -19.242458 6 humerus_gt
66.93999 -19.095188 6 humerus_gt
67.83642 -16.91364 6 humerus_gt
68.10209 -16.294065 6 humerus_gt
68.204155 -16.06596 6 humerus_gt
68.19281 -16.056938 6 humerus_gt
74.09277 -5.1476274 6 humerus_gt
74.344734 -5.0181446 6 humerus_gt
73.34949 -3.670894 6 humerus_gt
73.44998 -3.6766074 6 humerus_gt
72.81703 -3.0983827 6 humerus_gt
72.19873 -2.433297 6 humerus_gt
71.305016 -0.89597857 6 humerus_gt
71.2375 -0.5356351 6 humerus_gt
71.2976 -0.37017304 6 humerus_gt
71.1125 -0.25053495 6 humerus_gt
70.92548 0.022331394 6 humerus_gt
70.876724 0.25043857 6 humerus_gt
70.750404 0.6483445 6 humerus_gt
69.18579 1.4038372 6 humerus_gt
68.75614 1.591317 6 humerus_gt
68.30925 1.9206905 6 humerus_gt
65.987076 1.7707609 6 humerus_gt
65.29534 1.61533 6 humerus_gt
63.620163 1.1624417 6 humerus_gt
62.165306 0.3006176 6 humerus_gt
60.226574 -0.9044593 6 humerus_gt
59.04583 -1.6626607 6 humerus_gt
57.697453 -2.8238082 6 humerus_gt
55.596985 -4.727265 6 humerus_gt
53.521797 -7.1956744 6 humerus_gt
35.003242 -24.576483 6 humerus_gt
30.522331 -27.674543 6 humerus_gt
-18.36194 -51.775158 6 humerus_gt
-52.039017 18.65218 6 humerus_gt
-60.79179 7.2910666 7 scapula_gt
-44.925125 -1.1951413 7 scapula_gt
-44.649075 -1.2411836 7 scapula_gt
-26.558727 -5.2059197 7 scapula_gt
-26.554008 -5.27061 7 scapula_gt
-26.532246 -5.323543 7 scapula_gt
-22.69177 -7.0823765 7 scapula_gt
-26.4016 -5.3298693 7 scapula_gt
-22.23009 -7.273557 7 scapula_gt
-22.060566 -7.3433795 7 scapula_gt
-22.112679 -7.322005 7 scapula_gt
-22.204645 -7.2968583 7 scapula_gt
-21.648422 -7.537586 7 scapula_gt
-21.40697 -7.687173 7 scapula_gt
-21.070494 -7.884181 7 scapula_gt
-19.814413 -8.7274685 7 scapula_gt
-19.327715 -8.991868 7 scapula_gt
-19.243334 -9.097892 7 scapula_gt
-18.982384 -9.303143 7 scapula_gt
-18.843468 -9.63296 7 scapula_gt
-18.71303 -10.5057125 7 scapula_gt
-18.32317 -11.118714 7 scapula_gt
-14.708437 -16.154497 7 scapula_gt
-14.727035 -16.290155 7 scapula_gt
-14.894628 -16.366188 7 scapula_gt
-16.43 -16.60809 7 scapula_gt
-17.238821 -16.86405 7 scapula_gt
-16.667576 -17.602695 7 scapula_gt
-16.972567 -19.960127 7 scapula_gt
-17.18882 -20.208254 7 scapula_gt
-20.34634 -22.21146 7 scapula_gt
-21.0224 -22.920202 7 scapula_gt
-21.608564 -23.84006 7 scapula_gt
-24.52507 -25.121847 7 scapula_gt
-25.53772 -25.543627 7 scapula_gt
-25.960186 -25.806635 7 scapula_gt
-31.820978 -25.018166 7 scapula_gt
-31.85279 -24.957823 7 scapula_gt
-36.142426 -21.083488 7 scapula_gt
-36.590515 -20.76359 7 scapula_gt
-41.707348 -19.548822 7 scapula_gt
-41.387794 -20.438929 7 scapula_gt
-41.931236 -19.964865 7 scapula_gt
-42.493244 -19.947268 7 scapula_gt
-43.931458 -20.077374 7 scapula_gt
-45.479126 -21.294874 7 scapula_gt
-45.72042 -20.929697 7 scapula_gt
-47.96478 -22.478754 7 scapula_gt
-48.895027 -23.069332 7 scapula_gt
-49.2668 -23.907038 7 scapula_gt
-52.35962 -28.386747 7 scapula_gt
-52.057514 -30.020987 7 scapula_gt
-52.39606 -31.183435 7 scapula_gt
-53.35231 -33.052753 7 scapula_gt
-53.072834 -35.085358 7 scapula_gt
-52.89295 -36.215305 7 scapula_gt
-51.902016 -38.13294 7 scapula_gt
-50.74875 -40.67121 7 scapula_gt
-51.12426 -41.244633 7 scapula_gt
-48.98762 -43.338696 7 scapula_gt
-45.203827 -48.83976 7 scapula_gt
-44.733295 -48.987568 7 scapula_gt
-43.70907 -49.353584 7 scapula_gt
-42.152954 -50.810814 7 scapula_gt
-41.11248 -51.75728 7 scapula_gt
-40.32005 -52.80731 7 scapula_gt
-39.534847 -52.37227 7 scapula_gt
-36.45328 -55.138 7 scapula_gt
-35.870163 -55.168602 7 scapula_gt
-33.2722 -55.52898 7 scapula_gt
-32.980824 -56.34286 7 scapula_gt
-32.633842 -56.43493 7 scapula_gt
-30.260513 -56.529392 7 scapula_gt
-29.305016 -56.95013 7 scapula_gt
-28.752872 -57.299744 7 scapula_gt
-25.024559 -56.09539 7 scapula_gt
-24.56196 -57.390594 7 scapula_gt
-22.071283 -57.165012 7 scapula_gt
-21.623055 -57.543198 7 scapula_gt
-14.523384 -66.86794 7 scapula_gt
-14.102427 -67.169624 7 scapula_gt
-13.675245 -67.57673 7 scapula_gt
-10.259934 -68.85534 7 scapula_gt
-9.779085 -69.07426 7 scapula_gt
-9.706142 -69.096725 7 scapula_gt
-7.451157 -68.44852 7 scapula_gt
-7.2669654 -68.37269 7 scapula_gt
-6.549486 -67.95583 7 scapula_gt
-4.801381 -67.734825 7 scapula_gt
-3.1315172 -67.22334 7 scapula_gt
-0.39098513 -66.41473 7 scapula_gt
-1.1159774 -66.4505 7 scapula_gt
1.3737427 -65.836006 7 scapula_gt
1.8639185 -65.71074 7 scapula_gt
2.088142 -65.50617 7 scapula_gt
2.6984563 -64.74614 7 scapula_gt
5.5853014 -63.392258 7 scapula_gt
6.2651796 -62.973248 7 scapula_gt
6.632537 -62.68041 7 scapula_gt
8.541261 -62.46491 7 scapula_gt
9.535549 -61.88779 7 scapula_gt
10.952053 -62.251175 7 scapula_gt
12.290101 -58.83184 7 scapula_gt
12.432427 -58.452293 7 scapula_gt
15.21817 -55.68559 7 scapula_gt
15.525411 -55.56099 7 scapula_gt
15.919469 -54.6005 7 scapula_gt
17.456463 -53.125847 7 scapula_gt
17.706635 -52.85099 7 scapula_gt
18.511219 -51.839657 7 scapula_gt
18.675749 -51.30004 7 scapula_gt
16.225588 -46.3548 7 scapula_gt
16.248821 -45.696518 7 scapula_gt
15.879476 -44.191673 7 scapula_gt
15.140574 -42.322006 7 scapula_gt
14.723182 -41.702408 7 scapula_gt
10.202955 -36.987152 7 scapula_gt
10.080393 -36.860706 7 scapula_gt
7.336226 -33.702564 7 scapula_gt
7.2866383 -33.31053 7 scapula_gt
6.8634453 -31.632973 7 scapula_gt
5.492783 -30.29172 7 scapula_gt
4.8832455 -30.027964 7 scapula_gt
4.047015 -29.44913 7 scapula_gt
-0.10214612 -30.252989 7 scapula_gt
-0.17271039 -30.21946 7 scapula_gt
-0.9659428 -29.728771 7 scapula_gt
-1.591476 -29.662537 7 scapula_gt
-6.2064877 -41.802624 7 scapula_gt
-10.556071 -40.67542 7 scapula_gt
-45.559177 -37.907642 7 scapula_gt
-9.595917 55.916782 8 humerus_pred
-8.277973 56.16645 8 humerus_pred
-4.7800107 55.19831 8 humerus_pred
-3.4887006 54.35808 8 humerus_pred
-3.6038206 53.702217 8 humerus_pred
-1.8126335 52.933735 8 humerus_pred
-1.5067257 52.884563 8 humerus_pred
-1.1788846 50.847763 8 humerus_pred
-1.3223996 50.210453 8 humerus_pred
-0.7753846 48.53703 8 humerus_pred
3.312981 46.622463 8 humerus_pred
5.614927 45.77228 8 humerus_pred
6.915157 44.661 8 humerus_pred
7.0106454 43.846325 8 humerus_pred
7.8236213 43.968452 8 humerus_pred
8.948944 43.130974 8 humerus_pred
9.420025 42.59978 8 humerus_pred
11.092831 40.07077 8 humerus_pred
11.259114 39.525394 8 humerus_pred
11.404104 38.808487 8 humerus_pred
11.349759 37.80841 8 humerus_pred
8.931528 31.440575 8 humerus_pred
11.072052 35.10997 8 humerus_pred
14.860289 37.73405 8 humerus_pred
14.826879 37.667046 8 humerus_pred
33.800587 48.13879 8 humerus_pred
34.19322 47.61455 8 humerus_pred
35.94746 45.782604 8 humerus_pred
35.765816 44.6902 8 humerus_pred
35.88011 44.182034 8 humerus_pred
34.59104 43.6581 8 humerus_pred
35.0295 42.883793 8 humerus_pred
34.064003 42.22864 8 humerus_pred
33.751152 41.385082 8 humerus_pred
34.214806 39.992977 8 humerus_pred
33.85439 36.813187 8 humerus_pred
32.571747 36.303066 8 humerus_pred
31.922567 35.635983 8 humerus_pred
26.72211 36.43425 8 humerus_pred
26.538088 36.50537 8 humerus_pred
14.626248 25.716122 8 humerus_pred
14.935131 25.570911 8 humerus_pred
16.863844 25.684761 8 humerus_pred
25.451626 26.66444 8 humerus_pred
26.24065 26.544273 8 humerus_pred
31.193268 25.856285 8 humerus_pred
30.283356 24.625452 8 humerus_pred
30.904068 23.649548 8 humerus_pred
31.327236 23.251585 8 humerus_pred
33.484493 21.725687 8 humerus_pred
35.336224 20.392284 8 humerus_pred
35.811653 19.788721 8 humerus_pred
36.525425 17.806753 8 humerus_pred
36.292313 11.584969 8 humerus_pred
36.342827 10.460668 8 humerus_pred
36.330208 10.663256 8 humerus_pred
35.909252 12.011223 8 humerus_pred
35.543186 10.605935 8 humerus_pred
35.17554 9.566636 8 humerus_pred
35.249058 9.166845 8 humerus_pred
35.12506 8.640243 8 humerus_pred
34.188213 7.9071684 8 humerus_pred
31.836481 5.3871007 8 humerus_pred
15.704427 6.61604 8 humerus_pred
15.330726 5.4919114 8 humerus_pred
15.343998 5.4463496 8 humerus_pred
30.141615 -0.6928467 8 humerus_pred
31.70914 -1.93262 8 humerus_pred
31.74507 -2.2271037 8 humerus_pred
31.425308 -3.0007532 8 humerus_pred
31.483406 -3.3948884 8 humerus_pred
31.377096 -3.5074832 8 humerus_pred
31.019932 -3.4056473 8 humerus_pred
31.313404 -3.9152205 8 humerus_pred
31.605999 -4.604439 8 humerus_pred
31.797682 -4.6327105 8 humerus_pred
31.903332 -5.617139 8 humerus_pred
31.716574 -6.038488 8 humerus_pred
31.8773 -5.826117 8 humerus_pred
31.888084 -6.034834 8 humerus_pred
31.64625 -7.1769896 8 humerus_pred
31.528297 -8.70337 8 humerus_pred
34.196095 -9.565121 8 humerus_pred
34.426308 -9.111417 8 humerus_pred
34.469723 -9.055417 8 humerus_pred
34.361732 -9.118292 8 humerus_pred
35.11868 -9.67583 8 humerus_pred
35.383934 -9.869562 8 humerus_pred
35.963795 -9.750157 8 humerus_pred
44.582497 -12.42378 8 humerus_pred
44.595512 -12.628953 8 humerus_pred
44.94332 -12.604952 8 humerus_pred
45.530838 -13.043165 8 humerus_pred
46.14915 -12.724222 8 humerus_pred
46.631832 -12.552829 8 humerus_pred
47.579906 -12.541272 8 humerus_pred
48.47282 -12.155478 8 humerus_pred
55.02908 -25.735008 8 humerus_pred
64.51947 -26.85917 8 humerus_pred
64.72253 -26.72306 8 humerus_pred
65.11272 -26.3572 8 humerus_pred
64.80426 -25.892986 8 humerus_pred
65.3935 -25.766344 8 humerus_pred
65.60411 -25.6485 8 humerus_pred
66.261345 -25.060158 8 humerus_pred
67.20049 -24.369577 8 humerus_pred
67.44481 -24.325195 8 humerus_pred
69.63291 -21.270845 8 humerus_pred
70.81768 -20.650812 8 humerus_pred
72.57189 -19.937685 8 humerus_pred
73.13773 -19.496552 8 humerus_pred
73.65173 -19.080965 8 humerus_pred
74.54472 -20.953579 8 humerus_pred
75.97516 -22.216764 8 humerus_pred
73.01781 -16.958708 8 humerus_pred
73.024315 -16.89519 8 humerus_pred
74.85118 -16.139969 8 humerus_pred
77.93483 -7.567725 8 humerus_pred
76.04207 -4.237389 8 humerus_pred
76.063835 -4.0928426 8 humerus_pred
75.76239 -3.4808526 8 humerus_pred
75.1037 -1.3883708 8 humerus_pred
74.9565 -1.0571238 8 humerus_pred
74.94651 -0.8872219 8 humerus_pred
73.338715 -0.26230097 8 humerus_pred
73.20071 -0.79878086 8 humerus_pred
73.33738 -0.7314921 8 humerus_pred
72.842705 -0.12145681 8 humerus_pred
70.69877 0.1456746 8 humerus_pred
71.169914 1.3397493 8 humerus_pred
71.25179 2.6462786 8 humerus_pred
68.58212 1.7331324 8 humerus_pred
67.20283 1.8433713 8 humerus_pred
65.52174 1.6121154 8 humerus_pred
64.13287 1.0052994 8 humerus_pred
62.202694 0.44093212 8 humerus_pred
61.198177 -0.30282584 8 humerus_pred
59.88416 -1.1729554 8 humerus_pred
58.60328 -1.9724479 8 humerus_pred
56.824013 -3.1265736 8 humerus_pred
54.59249 -4.8219314 8 humerus_pred
35.181515 -23.892212 8 humerus_pred
31.189886 -27.263111 8 humerus_pred
8.045413 13.938345 8 humerus_pred
8.16542 13.952701 8 humerus_pred
-40.596672 27.427351 8 humerus_pred
-51.51787 19.26971 8 humerus_pred
-28.60669 29.652584 8 humerus_pred
-28.30581 31.944637 8 humerus_pred
-13.7922535 28.371124 8 humerus_pred
-13.174475 28.731775 8 humerus_pred
-13.714524 28.506426 8 humerus_pred
-14.808057 28.280037 8 humerus_pred
-28.239666 22.253109 8 humerus_pred
-28.46953 23.161343 8 humerus_pred
-28.296925 21.996536 8 humerus_pred
-15.913646 29.481415 8 humerus_pred
-15.440999 29.539923 8 humerus_pred
-15.999743 29.282196 8 humerus_pred
-14.778188 30.636398 8 humerus_pred
-12.863239 35.683193 8 humerus_pred
-43.88191 21.705383 9 scapula_pred
-50.59396 23.34343 9 scapula_pred
-50.29082 23.83889 9 scapula_pred
-12.752848 25.354845 9 scapula_pred
-38.740284 28.056349 9 scapula_pred
-38.303177 28.168066 9 scapula_pred
-26.630606 21.54887 9 scapula_pred
-63.714138 12.610538 9 scapula_pred
-51.410366 21.79981 9 scapula_pred
-34.601498 24.038626 9 scapula_pred
-42.32714 23.108646 9 scapula_pred
-59.099007 14.103235 9 scapula_pred
-55.82513 7.494075 9 scapula_pred
-41.477745 3.5633557 9 scapula_pred
-39.129223 2.386269 9 scapula_pred
-36.764748 0.6403491 9 scapula_pred
-36.670597 0.60045326 9 scapula_pred
-38.80727 1.0970999 9 scapula_pred
-38.77683 0.567907 9 scapula_pred
-38.702232 0.021454094 9 scapula_pred
-52.63555 4.0164733 9 scapula_pred
-52.193707 3.9493382 9 scapula_pred
-46.088093 1.7758521 9 scapula_pred
-47.363285 2.340242 9 scapula_pred
-45.783295 1.2247258 9 scapula_pred
-46.046818 1.1888332 9 scapula_pred
-46.81337 1.3019925 9 scapula_pred
-47.85326 2.0976527 9 scapula_pred
-47.030563 1.3999637 9 scapula_pred
-46.784107 1.2373409 9 scapula_pred
-21.991398 1.0945474 9 scapula_pred
-17.476852 0.94605935 9 scapula_pred
-16.388708 -2.3186023 9 scapula_pred
-13.251061 -5.4822288 9 scapula_pred
-12.547766 -5.96058 9 scapula_pred
-12.740017 -5.854749 9 scapula_pred
-11.322789 -7.143355 9 scapula_pred
-11.187288 -7.325186 9 scapula_pred
-11.019836 -7.9448967 9 scapula_pred
-10.892256 -8.150601 9 scapula_pred
-10.825773 -8.519718 9 scapula_pred
-10.719482 -8.707713 9 scapula_pred
-10.740817 -8.981221 9 scapula_pred
-14.279969 -14.29355 9 scapula_pred
-14.621976 -14.287161 9 scapula_pred
-15.058016 -14.810921 9 scapula_pred
-17.21178 -18.120756 9 scapula_pred
-17.836267 -18.722778 9 scapula_pred
-17.810907 -19.028334 9 scapula_pred
-18.839851 -20.005428 9 scapula_pred
-19.227934 -20.461754 9 scapula_pred
-19.634222 -21.27003 9 scapula_pred
-22.893013 -24.157213 9 scapula_pred
-23.848885 -24.51801 9 scapula_pred
-24.983974 -25.277891 9 scapula_pred
-25.17694 -26.300484 9 scapula_pred
-32.27298 -23.08537 9 scapula_pred
-32.50521 -23.100132 9 scapula_pred
-34.198654 -22.91848 9 scapula_pred
-35.07259 -22.217653 9 scapula_pred
-38.939003 -20.854048 9 scapula_pred
-40.891556 -20.765484 9 scapula_pred
-41.473354 -20.807507 9 scapula_pred
-43.417103 -20.110514 9 scapula_pred
-44.297672 -20.269382 9 scapula_pred
-45.023785 -20.402498 9 scapula_pred
-47.527283 -21.010628 9 scapula_pred
-48.069157 -21.233355 9 scapula_pred
-48.696903 -21.754906 9 scapula_pred
-49.039776 -22.096075 9 scapula_pred
-54.676746 -29.83461 9 scapula_pred
-54.860275 -30.463692 9 scapula_pred
-54.82922 -31.034256 9 scapula_pred
-55.024235 -32.093735 9 scapula_pred
-55.145634 -32.51116 9 scapula_pred
-55.17348 -33.03307 9 scapula_pred
-55.18754 -33.721947 9 scapula_pred
-53.334137 -40.79632 9 scapula_pred
-53.182865 -41.019993 9 scapula_pred
-50.000637 -46.3487 9 scapula_pred
-49.603363 -46.84034 9 scapula_pred
-49.116028 -47.27272 9 scapula_pred
-49.20006 -47.268436 9 scapula_pred
-40.96897 -53.842083 9 scapula_pred
-40.650444 -53.714718 9 scapula_pred
-40.413742 -53.933228 9 scapula_pred
-39.15787 -54.91233 9 scapula_pred
-39.013878 -55.16128 9 scapula_pred
-38.198925 -55.45162 9 scapula_pred
-35.047863 -55.81844 9 scapula_pred
-32.88112 -57.5413 9 scapula_pred
-32.301903 -57.541294 9 scapula_pred
-31.25512 -57.689117 9 scapula_pred
-30.22046 -57.923317 9 scapula_pred
-29.97599 -58.042313 9 scapula_pred
-24.04781 -57.999027 9 scapula_pred
-23.523632 -58.178185 9 scapula_pred
-22.329636 -59.254395 9 scapula_pred
-21.20895 -59.72071 9 scapula_pred
-14.892897 -69.09203 9 scapula_pred
-14.771099 -69.08042 9 scapula_pred
-13.525676 -68.90164 9 scapula_pred
-12.637977 -69.05104 9 scapula_pred
-12.343736 -69.41408 9 scapula_pred
-8.431174 -57.507397 9 scapula_pred
-8.57912 -57.595043 9 scapula_pred
-8.472817 -58.05397 9 scapula_pred
-5.243037 -63.998848 9 scapula_pred
-5.178844 -63.99963 9 scapula_pred
-3.859183 -58.4867 9 scapula_pred
-3.4340675 -58.13806 9 scapula_pred
-2.679357 -58.175964 9 scapula_pred
-2.1320176 -58.142868 9 scapula_pred
-1.323833 -57.802605 9 scapula_pred
-0.5933365 -57.27498 9 scapula_pred
0.7782944 -56.43148 9 scapula_pred
1.5103791 -56.20645 9 scapula_pred
2.919729 -56.569557 9 scapula_pred
3.700689 -56.953014 9 scapula_pred
7.9396214 -61.483204 9 scapula_pred
10.679344 -62.53849 9 scapula_pred
11.58519 -62.184456 9 scapula_pred
13.391355 -60.76714 9 scapula_pred
14.479111 -59.997154 9 scapula_pred
16.469429 -59.2217 9 scapula_pred
16.630335 -58.952866 9 scapula_pred
18.838364 -55.33257 9 scapula_pred
19.738144 -54.926193 9 scapula_pred
20.853962 -54.921795 9 scapula_pred
20.883461 -53.988007 9 scapula_pred
20.912708 -53.510067 9 scapula_pred
15.205741 -45.248997 9 scapula_pred
14.910186 -43.83621 9 scapula_pred
14.013883 -42.47019 9 scapula_pred
12.971475 -39.28111 9 scapula_pred
12.064167 -36.58093 9 scapula_pred
11.232838 -34.01947 9 scapula_pred
10.771573 -33.332348 9 scapula_pred
10.317084 -31.310074 9 scapula_pred
9.893971 -30.53988 9 scapula_pred
7.7872705 -28.69587 9 scapula_pred
7.2509913 -28.514973 9 scapula_pred
4.668366 -26.618458 9 scapula_pred
4.2247324 -26.499216 9 scapula_pred
0.8109617 -25.871098 9 scapula_pred
0.59159505 -25.814947 9 scapula_pred
-1.5438117 -27.621414 9 scapula_pred
-2.4491777 -28.13359 9 scapula_pred
-7.282718 -39.968037 9 scapula_pred
-8.34551 -39.76223 9 scapula_pred
-13.3509655 -40.02367 9 scapula_pred
-27.1737 -6.5395155 9 scapula_pred
-55.086796 16.446444 9 scapula_pred
-62.89619 11.524225 9 scapula_pred
-45.3867 -2.038541 9 scapula_pred
-57.82528 18.40771 9 scapula_pred
-62.281082 14.381094 9 scapula_pred
-48.76046 21.254894 9 scapula_pred
-33.250847 20.408665 9 scapula_pred
-31.73283 20.01656 9 scapula_pred
-55.916702 8.089517 9 scapula_pred
-39.050304 4.6329503 9 scapula_pred
-10.347814 34.2653 9 scapula_pred


==> LD_s_tSNE_5.dat <==
x y labels classes
-5.8724194 55.506573 6 humerus_gt
-6.912574 55.36298 6 humerus_gt
-6.543391 54.637966 6 humerus_gt
-6.366274 54.499588 6 humerus_gt
-3.0841 50.532112 6 humerus_gt
-4.7101684 51.989143 6 humerus_gt
-2.9657724 50.603115 6 humerus_gt
2.429566 49.69112 6 humerus_gt
2.3432593 49.62673 6 humerus_gt
2.6793633 48.3556 6 humerus_gt
6.756667 45.70815 6 humerus_gt
7.4045157 45.899204 6 humerus_gt
8.18434 45.5728 6 humerus_gt
8.727814 45.30539 6 humerus_gt
8.981925 45.039497 6 humerus_gt
12.54813 41.998077 6 humerus_gt
12.383069 40.970215 6 humerus_gt
12.875465 41.65171 6 humerus_gt
13.205213 40.817215 6 humerus_gt
30.348759 49.366566 6 humerus_gt
31.141258 49.249466 6 humerus_gt
31.163403 48.729904 6 humerus_gt
31.242128 49.09613 6 humerus_gt
31.432562 48.27369 6 humerus_gt
31.85746 48.178905 6 humerus_gt
32.189865 47.40682 6 humerus_gt
32.159092 47.392822 6 humerus_gt
32.16732 44.33534 6 humerus_gt
31.901857 43.365803 6 humerus_gt
31.963676 42.845493 6 humerus_gt
31.93851 43.10733 6 humerus_gt
33.68158 38.463535 6 humerus_gt
33.019882 38.337738 6 humerus_gt
33.5913 37.74874 6 humerus_gt
29.738981 35.499577 6 humerus_gt
28.852322 37.515564 6 humerus_gt
32.47479 33.13185 6 humerus_gt
32.466103 33.047638 6 humerus_gt
32.33369 32.412964 6 humerus_gt
31.949438 32.229435 6 humerus_gt
31.673357 32.12343 6 humerus_gt
31.319574 31.85171 6 humerus_gt
30.130363 27.588537 6 humerus_gt
31.232035 31.560986 6 humerus_gt
30.078045 26.556826 6 humerus_gt
31.110672 25.58826 6 humerus_gt
31.93631 24.513573 6 humerus_gt
31.433348 25.158 6 humerus_gt
33.193233 22.838127 6 humerus_gt
37.25927 20.478676 6 humerus_gt
37.38606 20.63717 6 humerus_gt
37.53306 19.882687 6 humerus_gt
37.95914 19.272913 6 humerus_gt
38.999504 18.308468 6 humerus_gt
39.148006 17.985756 6 humerus_gt
39.0165 16.89391 6 humerus_gt
38.447292 13.204191 6 humerus_gt
39.011787 14.284888 6 humerus_gt
38.604523 13.335437 6 humerus_gt
33.148483 9.756892 6 humerus_gt
36.02467 8.808278 6 humerus_gt
34.318413 9.278612 6 humerus_gt
30.955914 6.0166497 6 humerus_gt
24.811972 6.622276 6 humerus_gt
24.821415 6.5459275 6 humerus_gt
23.983234 0.7513014 6 humerus_gt
23.904318 0.62737095 6 humerus_gt
22.883108 -1.6198399 6 humerus_gt
22.366333 -3.3110726 6 humerus_gt
21.676323 -5.741216 6 humerus_gt
27.860495 -6.6853194 6 humerus_gt
27.77754 -6.772063 6 humerus_gt
27.660305 -6.952898 6 humerus_gt
22.651157 -13.393789 6 humerus_gt
22.72217 -13.31749 6 humerus_gt
22.765568 -13.682794 6 humerus_gt
31.056734 -12.817722 6 humerus_gt
31.138945 -13.754061 6 humerus_gt
31.193844 -13.778569 6 humerus_gt
31.239967 -13.844855 6 humerus_gt
31.365751 -14.306896 6 humerus_gt
34.57156 -18.06399 6 humerus_gt
34.713932 -17.942875 6 humerus_gt
35.071037 -18.181543 6 humerus_gt
35.27046 -18.277191 6 humerus_gt
35.73066 -18.504164 6 humerus_gt
35.779858 -18.540247 6 humerus_gt
41.83575 -18.564064 6 humerus_gt
42.19978 -18.543913 6 humerus_gt
42.176037 -18.502222 6 humerus_gt
43.28158 -18.808367 6 humerus_gt
43.330276 -18.683304 6 humerus_gt
44.510326 -18.96189 6 humerus_gt
44.59687 -18.996166 6 humerus_gt
45.34509 -20.069267 6 humerus_gt
45.374344 -20.161217 6 humerus_gt
51.23223 -21.89785 6 humerus_gt
51.28749 -22.001484 6 humerus_gt
51.470387 -22.171364 6 humerus_gt
51.873222 -22.272928 6 humerus_gt
52.490513 -22.631771 6 humerus_gt
52.725197 -22.732721 6 humerus_gt
53.561874 -22.837345 6 humerus_gt
54.715862 -22.894327 6 humerus_gt
55.18535 -22.807787 6 humerus_gt
55.598495 -22.686974 6 humerus_gt
56.80476 -22.438702 6 humerus_gt
57.32112 -22.334303 6 humerus_gt
66.34676 -19.417328 6 humerus_gt
66.87502 -19.062159 6 humerus_gt
66.74374 -19.242458 6 humerus_gt
66.93999 -19.095188 6 humerus_gt
67.83642 -16.91364 6 humerus_gt
68.10209 -16.294065 6 humerus_gt
68.204155 -16.06596 6 humerus_gt
68.19281 -16.056938 6 humerus_gt
74.09277 -5.1476274 6 humerus_gt
74.344734 -5.0181446 6 humerus_gt
73.34949 -3.670894 6 humerus_gt
73.44998 -3.6766074 6 humerus_gt
72.81703 -3.0983827 6 humerus_gt
72.19873 -2.433297 6 humerus_gt
71.305016 -0.89597857 6 humerus_gt
71.2375 -0.5356351 6 humerus_gt
71.2976 -0.37017304 6 humerus_gt
71.1125 -0.25053495 6 humerus_gt
70.92548 0.022331394 6 humerus_gt
70.876724 0.25043857 6 humerus_gt
70.750404 0.6483445 6 humerus_gt
69.18579 1.4038372 6 humerus_gt
68.75614 1.591317 6 humerus_gt
68.30925 1.9206905 6 humerus_gt
65.987076 1.7707609 6 humerus_gt
65.29534 1.61533 6 humerus_gt
63.620163 1.1624417 6 humerus_gt
62.165306 0.3006176 6 humerus_gt
60.226574 -0.9044593 6 humerus_gt
59.04583 -1.6626607 6 humerus_gt
57.697453 -2.8238082 6 humerus_gt
55.596985 -4.727265 6 humerus_gt
53.521797 -7.1956744 6 humerus_gt
35.003242 -24.576483 6 humerus_gt
30.522331 -27.674543 6 humerus_gt
-18.36194 -51.775158 6 humerus_gt
-52.039017 18.65218 6 humerus_gt
-60.79179 7.2910666 7 scapula_gt
-44.925125 -1.1951413 7 scapula_gt
-44.649075 -1.2411836 7 scapula_gt
-26.558727 -5.2059197 7 scapula_gt
-26.554008 -5.27061 7 scapula_gt
-26.532246 -5.323543 7 scapula_gt
-22.69177 -7.0823765 7 scapula_gt
-26.4016 -5.3298693 7 scapula_gt
-22.23009 -7.273557 7 scapula_gt
-22.060566 -7.3433795 7 scapula_gt
-22.112679 -7.322005 7 scapula_gt
-22.204645 -7.2968583 7 scapula_gt
-21.648422 -7.537586 7 scapula_gt
-21.40697 -7.687173 7 scapula_gt
-21.070494 -7.884181 7 scapula_gt
-19.814413 -8.7274685 7 scapula_gt
-19.327715 -8.991868 7 scapula_gt
-19.243334 -9.097892 7 scapula_gt
-18.982384 -9.303143 7 scapula_gt
-18.843468 -9.63296 7 scapula_gt
-18.71303 -10.5057125 7 scapula_gt
-18.32317 -11.118714 7 scapula_gt
-14.708437 -16.154497 7 scapula_gt
-14.727035 -16.290155 7 scapula_gt
-14.894628 -16.366188 7 scapula_gt
-16.43 -16.60809 7 scapula_gt
-17.238821 -16.86405 7 scapula_gt
-16.667576 -17.602695 7 scapula_gt
-16.972567 -19.960127 7 scapula_gt
-17.18882 -20.208254 7 scapula_gt
-20.34634 -22.21146 7 scapula_gt
-21.0224 -22.920202 7 scapula_gt
-21.608564 -23.84006 7 scapula_gt
-24.52507 -25.121847 7 scapula_gt
-25.53772 -25.543627 7 scapula_gt
-25.960186 -25.806635 7 scapula_gt
-31.820978 -25.018166 7 scapula_gt
-31.85279 -24.957823 7 scapula_gt
-36.142426 -21.083488 7 scapula_gt
-36.590515 -20.76359 7 scapula_gt
-41.707348 -19.548822 7 scapula_gt
-41.387794 -20.438929 7 scapula_gt
-41.931236 -19.964865 7 scapula_gt
-42.493244 -19.947268 7 scapula_gt
-43.931458 -20.077374 7 scapula_gt
-45.479126 -21.294874 7 scapula_gt
-45.72042 -20.929697 7 scapula_gt
-47.96478 -22.478754 7 scapula_gt
-48.895027 -23.069332 7 scapula_gt
-49.2668 -23.907038 7 scapula_gt
-52.35962 -28.386747 7 scapula_gt
-52.057514 -30.020987 7 scapula_gt
-52.39606 -31.183435 7 scapula_gt
-53.35231 -33.052753 7 scapula_gt
-53.072834 -35.085358 7 scapula_gt
-52.89295 -36.215305 7 scapula_gt
-51.902016 -38.13294 7 scapula_gt
-50.74875 -40.67121 7 scapula_gt
-51.12426 -41.244633 7 scapula_gt
-48.98762 -43.338696 7 scapula_gt
-45.203827 -48.83976 7 scapula_gt
-44.733295 -48.987568 7 scapula_gt
-43.70907 -49.353584 7 scapula_gt
-42.152954 -50.810814 7 scapula_gt
-41.11248 -51.75728 7 scapula_gt
-40.32005 -52.80731 7 scapula_gt
-39.534847 -52.37227 7 scapula_gt
-36.45328 -55.138 7 scapula_gt
-35.870163 -55.168602 7 scapula_gt
-33.2722 -55.52898 7 scapula_gt
-32.980824 -56.34286 7 scapula_gt
-32.633842 -56.43493 7 scapula_gt
-30.260513 -56.529392 7 scapula_gt
-29.305016 -56.95013 7 scapula_gt
-28.752872 -57.299744 7 scapula_gt
-25.024559 -56.09539 7 scapula_gt
-24.56196 -57.390594 7 scapula_gt
-22.071283 -57.165012 7 scapula_gt
-21.623055 -57.543198 7 scapula_gt
-14.523384 -66.86794 7 scapula_gt
-14.102427 -67.169624 7 scapula_gt
-13.675245 -67.57673 7 scapula_gt
-10.259934 -68.85534 7 scapula_gt
-9.779085 -69.07426 7 scapula_gt
-9.706142 -69.096725 7 scapula_gt
-7.451157 -68.44852 7 scapula_gt
-7.2669654 -68.37269 7 scapula_gt
-6.549486 -67.95583 7 scapula_gt
-4.801381 -67.734825 7 scapula_gt
-3.1315172 -67.22334 7 scapula_gt
-0.39098513 -66.41473 7 scapula_gt
-1.1159774 -66.4505 7 scapula_gt
1.3737427 -65.836006 7 scapula_gt
1.8639185 -65.71074 7 scapula_gt
2.088142 -65.50617 7 scapula_gt
2.6984563 -64.74614 7 scapula_gt
5.5853014 -63.392258 7 scapula_gt
6.2651796 -62.973248 7 scapula_gt
6.632537 -62.68041 7 scapula_gt
8.541261 -62.46491 7 scapula_gt
9.535549 -61.88779 7 scapula_gt
10.952053 -62.251175 7 scapula_gt
12.290101 -58.83184 7 scapula_gt
12.432427 -58.452293 7 scapula_gt
15.21817 -55.68559 7 scapula_gt
15.525411 -55.56099 7 scapula_gt
15.919469 -54.6005 7 scapula_gt
17.456463 -53.125847 7 scapula_gt
17.706635 -52.85099 7 scapula_gt
18.511219 -51.839657 7 scapula_gt
18.675749 -51.30004 7 scapula_gt
16.225588 -46.3548 7 scapula_gt
16.248821 -45.696518 7 scapula_gt
15.879476 -44.191673 7 scapula_gt
15.140574 -42.322006 7 scapula_gt
14.723182 -41.702408 7 scapula_gt
10.202955 -36.987152 7 scapula_gt
10.080393 -36.860706 7 scapula_gt
7.336226 -33.702564 7 scapula_gt
7.2866383 -33.31053 7 scapula_gt
6.8634453 -31.632973 7 scapula_gt
5.492783 -30.29172 7 scapula_gt
4.8832455 -30.027964 7 scapula_gt
4.047015 -29.44913 7 scapula_gt
-0.10214612 -30.252989 7 scapula_gt
-0.17271039 -30.21946 7 scapula_gt
-0.9659428 -29.728771 7 scapula_gt
-1.591476 -29.662537 7 scapula_gt
-6.2064877 -41.802624 7 scapula_gt
-10.556071 -40.67542 7 scapula_gt
-45.559177 -37.907642 7 scapula_gt
-10.415683 54.895756 8 humerus_pred
-8.696302 56.01716 8 humerus_pred
-8.154501 55.52071 8 humerus_pred
-4.489158 54.133366 8 humerus_pred
-4.5404363 53.59912 8 humerus_pred
-2.575631 52.783363 8 humerus_pred
-1.6973304 52.18897 8 humerus_pred
-1.2649428 51.33962 8 humerus_pred
-1.5911651 49.679646 8 humerus_pred
-1.8367162 48.57134 8 humerus_pred
3.1203063 46.557022 8 humerus_pred
5.431656 45.8653 8 humerus_pred
6.7886004 44.667137 8 humerus_pred
6.8937116 44.081238 8 humerus_pred
7.671878 44.210903 8 humerus_pred
7.9958835 43.35118 8 humerus_pred
9.493161 42.480034 8 humerus_pred
11.173383 40.42678 8 humerus_pred
12.146497 39.95782 8 humerus_pred
12.604143 39.559727 8 humerus_pred
12.254172 38.724236 8 humerus_pred
11.583884 36.78606 8 humerus_pred
13.708805 37.661137 8 humerus_pred
32.011017 49.903946 8 humerus_pred
32.864517 48.96053 8 humerus_pred
33.47005 48.916977 8 humerus_pred
33.44586 47.586327 8 humerus_pred
34.658276 45.10446 8 humerus_pred
34.375355 44.601643 8 humerus_pred
35.15888 44.176147 8 humerus_pred
33.888577 42.874306 8 humerus_pred
33.897457 42.24881 8 humerus_pred
33.676888 41.62411 8 humerus_pred
33.25758 39.756454 8 humerus_pred
33.25823 36.26062 8 humerus_pred
33.524727 36.038017 8 humerus_pred
32.768738 35.809193 8 humerus_pred
32.01415 34.727768 8 humerus_pred
31.604269 34.220005 8 humerus_pred
31.33076 34.069168 8 humerus_pred
20.536995 25.334888 8 humerus_pred
19.390724 26.361761 8 humerus_pred
27.855576 26.978422 8 humerus_pred
27.70507 26.760374 8 humerus_pred
29.561293 26.155905 8 humerus_pred
30.572838 25.35186 8 humerus_pred
27.840681 24.299936 8 humerus_pred
30.944143 23.772968 8 humerus_pred
31.794724 22.993288 8 humerus_pred
34.90511 20.721006 8 humerus_pred
35.3799 20.268717 8 humerus_pred
35.66319 19.166723 8 humerus_pred
36.294086 17.945536 8 humerus_pred
35.74393 13.088024 8 humerus_pred
36.196762 10.6198225 8 humerus_pred
35.880863 11.372147 8 humerus_pred
36.20483 13.795707 8 humerus_pred
35.496326 10.54218 8 humerus_pred
33.727623 9.367211 8 humerus_pred
35.136375 8.844249 8 humerus_pred
34.528503 8.584168 8 humerus_pred
31.597815 6.402098 8 humerus_pred
30.449636 5.890379 8 humerus_pred
30.122831 5.8103676 8 humerus_pred
22.430786 4.0772576 8 humerus_pred
21.960133 3.9554765 8 humerus_pred
23.015308 3.4226153 8 humerus_pred
30.338549 -1.0432286 8 humerus_pred
30.208628 -1.0905068 8 humerus_pred
30.454823 -1.7303066 8 humerus_pred
29.99352 -2.471508 8 humerus_pred
29.609612 -2.9944432 8 humerus_pred
29.599415 -2.9885168 8 humerus_pred
27.080193 -4.201131 8 humerus_pred
27.561377 -4.8627114 8 humerus_pred
27.859137 -4.9321704 8 humerus_pred
28.00316 -5.382275 8 humerus_pred
28.577822 -7.887886 8 humerus_pred
29.068714 -7.9286056 8 humerus_pred
29.9306 -8.483215 8 humerus_pred
30.870531 -9.61738 8 humerus_pred
31.456598 -10.686442 8 humerus_pred
32.335426 -12.050586 8 humerus_pred
32.59701 -11.944344 8 humerus_pred
33.488293 -11.139825 8 humerus_pred
33.54112 -11.47457 8 humerus_pred
36.386253 -18.419102 8 humerus_pred
37.40521 -18.27905 8 humerus_pred
40.314224 -16.72538 8 humerus_pred
43.947807 -13.23465 8 humerus_pred
43.80176 -16.48749 8 humerus_pred
43.764107 -16.457409 8 humerus_pred
44.133614 -15.881197 8 humerus_pred
45.93693 -13.844799 8 humerus_pred
46.909985 -13.605334 8 humerus_pred
47.448742 -13.223482 8 humerus_pred
47.82977 -12.63927 8 humerus_pred
52.42883 -25.643187 8 humerus_pred
58.52036 -26.639843 8 humerus_pred
59.24467 -26.54997 8 humerus_pred
62.23407 -26.173115 8 humerus_pred
62.558144 -25.996658 8 humerus_pred
62.974365 -25.87944 8 humerus_pred
63.509876 -26.03916 8 humerus_pred
64.69511 -25.32838 8 humerus_pred
65.00468 -24.806187 8 humerus_pred
65.07023 -24.504429 8 humerus_pred
67.69598 -23.57052 8 humerus_pred
70.524895 -21.037643 8 humerus_pred
71.4593 -20.869125 8 humerus_pred
72.10853 -20.559471 8 humerus_pred
73.283905 -20.01174 8 humerus_pred
74.28876 -21.02111 8 humerus_pred
75.77459 -21.912287 8 humerus_pred
74.0558 -18.514399 8 humerus_pred
75.16899 -16.956968 8 humerus_pred
76.55036 -15.832033 8 humerus_pred
78.1157 -7.9313855 8 humerus_pred
77.654594 -4.1503625 8 humerus_pred
77.04347 -3.6306543 8 humerus_pred
76.0431 -2.1819425 8 humerus_pred
76.57541 -1.0285866 8 humerus_pred
75.89292 -0.7532167 8 humerus_pred
76.01907 0.13357246 8 humerus_pred
74.61208 0.4123404 8 humerus_pred
73.37812 0.046596494 8 humerus_pred
73.83905 0.33059192 8 humerus_pred
73.52465 0.6396405 8 humerus_pred
71.1759 1.4766005 8 humerus_pred
71.48983 2.7760289 8 humerus_pred
70.77227 3.0632634 8 humerus_pred
67.696526 2.4782279 8 humerus_pred
66.48994 2.4337506 8 humerus_pred
64.754524 1.634178 8 humerus_pred
63.154755 0.968055 8 humerus_pred
61.555958 0.2352606 8 humerus_pred
60.127163 -0.6600092 8 humerus_pred
58.92531 -1.7123216 8 humerus_pred
57.77038 -2.6650367 8 humerus_pred
56.06356 -4.053422 8 humerus_pred
53.535313 -6.826474 8 humerus_pred
35.24982 -24.746664 8 humerus_pred
30.835133 -27.510006 8 humerus_pred
-18.787142 -52.080704 8 humerus_pred
-12.382083 31.207687 8 humerus_pred
-11.634399 27.147036 8 humerus_pred
-10.557109 28.841898 8 humerus_pred
-10.855066 32.473682 8 humerus_pred
-22.535042 25.107964 8 humerus_pred
-23.310184 25.060848 8 humerus_pred
-10.145818 28.77485 8 humerus_pred
-11.83014 35.17721 8 humerus_pred
-9.361896 33.359688 8 humerus_pred
-12.65925 35.036564 8 humerus_pred
-51.122128 11.964686 9 scapula_pred
-53.35046 -3.1127992 9 scapula_pred
-53.41558 -3.0781875 9 scapula_pred
-53.800014 -3.420763 9 scapula_pred
-51.466774 15.57203 9 scapula_pred
-50.886703 22.720316 9 scapula_pred
-51.41531 15.132448 9 scapula_pred
-51.366505 14.842144 9 scapula_pred
-29.916897 30.171326 9 scapula_pred
-8.963336 32.4064 9 scapula_pred
-39.80467 24.772795 9 scapula_pred
-39.560204 24.754028 9 scapula_pred
-8.69064 32.56236 9 scapula_pred
-34.08401 23.622992 9 scapula_pred
-59.205578 14.882611 9 scapula_pred
-58.585106 14.2306185 9 scapula_pred
-57.747356 14.46924 9 scapula_pred
-57.71526 8.09313 9 scapula_pred
-39.26923 2.6039753 9 scapula_pred
-37.949066 1.1575003 9 scapula_pred
-40.29828 1.3966658 9 scapula_pred
-40.534748 0.9673832 9 scapula_pred
-42.5803 1.3980211 9 scapula_pred
-57.29835 4.7554555 9 scapula_pred
-55.354103 10.776249 9 scapula_pred
-53.03124 3.954215 9 scapula_pred
-53.069736 3.9333029 9 scapula_pred
-52.88823 5.464799 9 scapula_pred
-53.238712 6.312286 9 scapula_pred
-55.702522 15.346744 9 scapula_pred
-55.655415 17.345886 9 scapula_pred
-54.512676 18.75658 9 scapula_pred
-54.64325 13.108509 9 scapula_pred
-51.114487 1.1794658 9 scapula_pred
-19.315805 0.63620764 9 scapula_pred
-18.396729 -0.6581362 9 scapula_pred
-17.16107 -0.97216296 9 scapula_pred
-15.967616 -2.061555 9 scapula_pred
-14.772371 -3.0245295 9 scapula_pred
-12.57768 -6.761236 9 scapula_pred
-12.436755 -6.7505875 9 scapula_pred
-12.780861 -9.55033 9 scapula_pred
-12.989636 -10.213382 9 scapula_pred
-13.258829 -10.605089 9 scapula_pred
-13.237036 -11.043546 9 scapula_pred
-13.319885 -11.720924 9 scapula_pred
-14.663564 -13.443016 9 scapula_pred
-14.850966 -13.752072 9 scapula_pred
-16.68164 -15.783964 9 scapula_pred
-17.55622 -16.743681 9 scapula_pred
-18.185596 -17.642384 9 scapula_pred
-18.969797 -18.568659 9 scapula_pred
-19.979961 -20.171574 9 scapula_pred
-20.766027 -21.337805 9 scapula_pred
-23.246727 -23.548056 9 scapula_pred
-24.068512 -23.952873 9 scapula_pred
-24.427769 -24.044147 9 scapula_pred
-25.748642 -24.782658 9 scapula_pred
-27.330746 -25.224577 9 scapula_pred
-32.221188 -23.399319 9 scapula_pred
-32.54299 -23.448225 9 scapula_pred
-35.967655 -22.488014 9 scapula_pred
-38.598457 -21.488935 9 scapula_pred
-39.17189 -21.182615 9 scapula_pred
-40.35455 -22.43978 9 scapula_pred
-42.84197 -22.163261 9 scapula_pred
-43.792755 -22.071712 9 scapula_pred
-44.487804 -21.831396 9 scapula_pred
-45.036495 -21.56835 9 scapula_pred
-46.272167 -22.627644 9 scapula_pred
-48.007275 -23.32975 9 scapula_pred
-48.86029 -23.514938 9 scapula_pred
-49.223312 -23.868246 9 scapula_pred
-52.569378 -28.234049 9 scapula_pred
-52.730286 -29.711031 9 scapula_pred
-53.1106 -30.745092 9 scapula_pred
-53.36816 -33.954895 9 scapula_pred
-53.110092 -35.2998 9 scapula_pred
-52.23761 -36.87376 9 scapula_pred
-52.435158 -38.21363 9 scapula_pred
-51.14806 -40.58259 9 scapula_pred
-51.136112 -41.210854 9 scapula_pred
-48.248238 -44.259064 9 scapula_pred
-46.895515 -46.028557 9 scapula_pred
-47.044624 -47.47746 9 scapula_pred
-44.483685 -48.304718 9 scapula_pred
-41.99207 -50.69979 9 scapula_pred
-41.051403 -51.29353 9 scapula_pred
-40.401665 -52.719032 9 scapula_pred
-38.9951 -54.3736 9 scapula_pred
-38.922417 -54.55267 9 scapula_pred
-36.554874 -54.292667 9 scapula_pred
-34.789932 -54.576126 9 scapula_pred
-33.303257 -55.226074 9 scapula_pred
-31.987982 -55.417618 9 scapula_pred
-31.321266 -56.93287 9 scapula_pred
-28.418097 -56.13242 9 scapula_pred
-26.916994 -56.437737 9 scapula_pred
-25.049667 -56.829712 9 scapula_pred
-23.6085 -57.3664 9 scapula_pred
-22.699018 -58.07631 9 scapula_pred
-21.181211 -59.295845 9 scapula_pred
-15.099238 -66.14576 9 scapula_pred
-14.410681 -66.55147 9 scapula_pred
-13.059551 -67.15231 9 scapula_pred
-12.2423725 -68.22843 9 scapula_pred
-12.325946 -68.99096 9 scapula_pred
-8.917 -57.667797 9 scapula_pred
-9.130159 -57.84079 9 scapula_pred
-7.8431525 -67.62985 9 scapula_pred
-5.216079 -65.06525 9 scapula_pred
-4.975399 -65.00051 9 scapula_pred
-3.4450004 -65.99507 9 scapula_pred
-3.7120059 -57.671814 9 scapula_pred
-2.8238559 -57.251858 9 scapula_pred
-1.7738465 -57.207474 9 scapula_pred
-0.81906295 -57.183388 9 scapula_pred
-0.24715959 -56.904503 9 scapula_pred
0.765386 -56.69757 9 scapula_pred
2.2650945 -56.719788 9 scapula_pred
2.9840338 -56.93225 9 scapula_pred
3.8442588 -56.876633 9 scapula_pred
4.3611465 -57.145164 9 scapula_pred
9.720594 -62.359108 9 scapula_pred
11.210407 -61.86807 9 scapula_pred
13.071403 -60.567482 9 scapula_pred
14.338249 -59.796883 9 scapula_pred
16.571144 -57.310707 9 scapula_pred
17.38691 -56.478638 9 scapula_pred
18.599174 -55.524803 9 scapula_pred
19.281462 -54.926952 9 scapula_pred
19.506481 -54.266254 9 scapula_pred
20.03193 -53.72502 9 scapula_pred
20.230526 -52.925026 9 scapula_pred
15.397954 -45.638317 9 scapula_pred
15.15505 -44.234966 9 scapula_pred
13.813846 -42.585274 9 scapula_pred
12.702856 -39.154427 9 scapula_pred
11.786175 -37.19777 9 scapula_pred
11.181989 -35.169193 9 scapula_pred
9.870908 -33.068054 9 scapula_pred
9.099953 -32.352543 9 scapula_pred
7.754852 -31.008987 9 scapula_pred
7.2047777 -30.2533 9 scapula_pred
6.19234 -29.25772 9 scapula_pred
5.3599944 -28.900133 9 scapula_pred
3.5151627 -28.531137 9 scapula_pred
1.6117569 -26.809317 9 scapula_pred
0.9359821 -27.768333 9 scapula_pred
-0.01303148 -28.189909 9 scapula_pred
-1.7920588 -28.064129 9 scapula_pred
-6.829099 -40.131397 9 scapula_pred
-8.47797 -40.748085 9 scapula_pred
-45.568573 -37.8746 9 scapula_pred
-25.147715 32.71514 9 scapula_pred
-61.259037 14.366644 9 scapula_pred
-60.224117 15.138539 9 scapula_pred
-33.554905 20.45551 9 scapula_pred
-10.784638 34.39075 9 scapula_pred
-13.009598 35.814384 9 scapula_pred
-55.131508 20.73427 9 scapula_pred
-42.337376 2.4171238 9 scapula_pred
-21.081749 2.956995 9 scapula_pred
-56.161716 12.955301 9 scapula_pred
-54.360546 19.608906 9 scapula_pred

